From Passive Monitoring to Active Defence: Resilient Control of Manipulators Under Cyberattacks

Cyber-physical robotic systems are vulnerable to false data injection attacks (FDIAs), in which an adversary corrupts sensor signals while evading residual-based passive anomaly detectors such as the chi-squared test. Such stealthy attacks can induce substantial end-effector deviations without triggering alarms. This paper studies the resilience of redundant manipulators to stealthy FDIAs and advances the architecture from passive monitoring to active defence. We formulate a closed-loop model comprising a feedback-linearized manipulator, a steady-state Kalman filter, and a chi-squared-based anomaly detector. Building on this passive monitoring layer, we propose an active control-level defence that attenuates the control input through a monotone function of an anomaly score generated by a novel actuation-projected, measurement-free state predictor. The proposed design provides probabilistic guarantees on nominal actuation loss and preserves closed-loop stability. From the attacker perspective, we derive a convex QCQP for computing one-step optimal stealthy attacks. Simulations on a 6-DOF planar manipulator show that the proposed defence significantly reduces attack-induced end-effector deviation while preserving nominal task performance in the absence of attacks.

==> imgs/NoDefence_NoADS_YesAttackConstants.csv <==
Nsteps,Ts,att_pFinal,durationSeconds,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk
2000,3 \cdot 10^{-3},-2,6,1.96,1.48,1.48,9 \cdot 10^{-13},0.1,0,10^{-4}
[],[],1,[],0,1.81,1.81,4.5 \cdot 10^{-10},[],0.39,[]
[],[],[],[],0,0,0,4.5 \cdot 10^{-10},[],0.39,[]
[],[],[],[],[],[],[],3 \cdot 10^{-7},[],0.39,[]
[],[],[],[],[],[],[],[],[],0.39,[]
[],[],[],[],[],[],[],[],[],0.39,[]


==> imgs/NoDefence_NoADS_YesAttackDecim.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_1,attackerDeviation_HandP_2,attackerDeviation_HandP_l2,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,attacker_p_goal3D_1,attacker_p_goal3D_2,attacker_p_goal3D_3,ddot_q_control_1,ddot_q_control_2,ddot_q_control_3,ddot_q_control_4,ddot_q_control_5,ddot_q_control_6,ddot_q_final_1,ddot_q_final_2,ddot_q_final_3,ddot_q_final_4,ddot_q_final_5,ddot_q_final_6,ddot_q_final_unsaturated_1,ddot_q_final_unsaturated_2,ddot_q_final_unsaturated_3,ddot_q_final_unsaturated_4,ddot_q_final_unsaturated_5,ddot_q_final_unsaturated_6,delta_y_optimal_1,delta_y_optimal_2,delta_y_optimal_3,delta_y_optimal_4,delta_y_optimal_5,delta_y_optimal_6,deviation_HandP_1,deviation_HandP_2,deviation_HandP_l2,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_1,deviation_xEstxReal_2,deviation_xEstxReal_3,deviation_xEstxReal_4,deviation_xEstxReal_5,deviation_xEstxReal_6,deviation_xEstxReal_7,deviation_xEstxReal_8,deviation_xEstxReal_9,deviation_xEstxReal_10,deviation_xEstxReal_11,deviation_xEstxReal_12,deviation_xEstxReal_l2,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_1,deviation_xSFPxReal_2,deviation_xSFPxReal_3,deviation_xSFPxReal_4,deviation_xSFPxReal_5,deviation_xSFPxReal_6,deviation_xSFPxReal_7,deviation_xSFPxReal_8,deviation_xSFPxReal_9,deviation_xSFPxReal_10,deviation_xSFPxReal_11,deviation_xSFPxReal_12,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,distance2attackGoal,error_estimated_pose_1,error_estimated_pose_2,error_estimated_pose_3,error_estimated_vel_1,error_estimated_vel_2,error_estimated_vel_3,error_real_pose_1,error_real_pose_2,error_real_pose_3,error_real_vel_1,error_real_vel_2,error_real_vel_3,error_sensingFreeProjected_pose_1,error_sensingFreeProjected_pose_2,error_sensingFreeProjected_pose_3,error_sensingFreeProjected_vel_1,error_sensingFreeProjected_vel_2,error_sensingFreeProjected_vel_3,frame1Pos_1,frame1Pos_2,frame2Pos_1,frame2Pos_2,frame3Pos_1,frame3Pos_2,frame4Pos_1,frame4Pos_2,frame5Pos_1,frame5Pos_2,frame6Pos_1,frame6Pos_2,handGeneralizedVelocity_task_1,handGeneralizedVelocity_task_2,handGeneralizedVelocity_task_3,handOrientation_1,handOrientation_2,handOrientation_3,handOrientation_4,handOrientation_5,handOrientation_6,handOrientation_7,handOrientation_8,handOrientation_9,handPathLength,handPosition_task_1,handPosition_task_2,handPosition_task3D_1,handPosition_task3D_2,handPosition_task3D_3,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,kinNrg_1,kinNrg_2,kinNrg_3,kinNrg_4,kinNrg_5,kinNrg_6,kinNrgTot,kinNrgTotAvg,kinNrgTotMax,maxActuationDiff,maxAttackImpact,multiJacobianIndexes_kstar,p_goal_attacker_1,p_goal_attacker_2,p_goal_attacker3D_1,p_goal_attacker3D_2,p_goal_attacker3D_3,p_goal_task_1,p_goal_task_2,p_goal_task3D_1,p_goal_task3D_2,p_goal_task3D_3,positionError_1,positionError_2,positionError_3,positionError_l2,positionError_l2_avg,positionError_l2_max,positionError_l2_tot,power_PD_1,power_PD_2,power_PD_3,power_PD_4,power_PD_5,power_PD_6,power_PD_l1,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_PD_s_abs_1,power_PD_s_abs_2,power_PD_s_abs_3,power_PD_s_abs_4,power_PD_s_abs_5,power_PD_s_abs_6,power_final_l1,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_final_s_abs_1,power_final_s_abs_2,power_final_s_abs_3,power_final_s_abs_4,power_final_s_abs_5,power_final_s_abs_6,power_nom_1,power_nom_2,power_nom_3,power_nom_4,power_nom_5,power_nom_6,q_realMINUSq_hat_1,q_realMINUSq_hat_2,q_realMINUSq_hat_3,q_realMINUSq_hat_4,q_realMINUSq_hat_5,q_realMINUSq_hat_6,qd_realMINUSq_hat_1,qd_realMINUSq_hat_2,qd_realMINUSq_hat_3,qd_realMINUSq_hat_4,qd_realMINUSq_hat_5,qd_realMINUSq_hat_6,samples,sys_observer_q_hat_1,sys_observer_q_hat_2,sys_observer_q_hat_3,sys_observer_q_hat_4,sys_observer_q_hat_5,sys_observer_q_hat_6,sys_observer_qdot_hat_1,sys_observer_qdot_hat_2,sys_observer_qdot_hat_3,sys_observer_qdot_hat_4,sys_observer_qdot_hat_5,sys_observer_qdot_hat_6,sys_real_q_1,sys_real_q_2,sys_real_q_3,sys_real_q_4,sys_real_q_5,sys_real_q_6,sys_real_qdot_1,sys_real_qdot_2,sys_real_qdot_3,sys_real_qdot_4,sys_real_qdot_5,sys_real_qdot_6,sys_real_qdot_l2,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,sys_sensingFreeProjected_q_1,sys_sensingFreeProjected_q_2,sys_sensingFreeProjected_q_3,sys_sensingFreeProjected_q_4,sys_sensingFreeProjected_q_5,sys_sensingFreeProjected_q_6,sys_sensingFreeProjected_qdot_1,sys_sensingFreeProjected_qdot_2,sys_sensingFreeProjected_qdot_3,sys_sensingFreeProjected_qdot_4,sys_sensingFreeProjected_qdot_5,sys_sensingFreeProjected_qdot_6,time,u_final_l2,u_final_l2_avg,u_final_l2_max,u_final_l2_tot,yAttack_1,yAttack_2,yAttack_3,yAttack_4,yAttack_5,yAttack_6,y_prev_total_attack_1,y_prev_total_attack_2,y_prev_total_attack_3,y_prev_total_attack_4,y_prev_total_attack_5,y_prev_total_attack_6,zProj
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-4.44089209850063e-16,-4.44089209850063e-16,6.2803698347351e-16,0.0202342553015726,0.0465849779543962,40.4685106031451,1.47632630955053,1.81016625333168,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2.58663748298974e-07,-4.6112926641834e-05,-3.09134547313616e-07,-4.1597617617718e-05,-1.85498413106891e-07,-1.61597251509024e-05,0,0,0,1.77403410835514,3.58475258750695,3548.06821671028,0,0,0,0,0,0,0,0,0,0,0,0,0,1.51725125103097,2.93170992793821,3034.50250206194,0,0,0,0,0,0,0,0,0,0,0,0,0,0.072230349826026,0.174506706179499,144.460699652052,3.56948055379948e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.65,0,1.15813354960072,0.210476354420575,1.47633101673077,0.528674990357338,1.64853741595474,0.944421254401063,1.64853576301245,1.39442125439803,1.47632630955053,1.81016625333168,0,0,0,-0.382687674359823,0.923877775408127,0,-0.923877775408127,-0.382687674359823,0,0,0,1,4.18701062336456,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0,0,0,0,0,0,0,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,1.47632627478729,1.81016624523003,1.47632627478729,1.81016624523003,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-3.47632322927893e-08,-8.10165556863751e-09,0,3.56948055379948e-08,0.0225520498003258,0.0518168952419728,45.1040996006516,0,-0,-0,-0,0,0,0,0.160246356183987,0.374127730695901,320.492712367974,0,0,0,0,0,0,0,0.160246357148068,0.374127732157213,320.492714296135,0,0,0,0,0,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.436595585774709,0.824326606747393,873.191171549418,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0,0.443302900112947,0.834299554976742,886.605800225895,-2.58663748298974e-07,-4.6112926641834e-05,-3.09134547313616e-07,-4.1597617617718e-05,-1.85498413106891e-07,-1.61597251509024e-05,-2.58663748298974e-07,-4.6112926641834e-05,-3.09134547313616e-07,-4.1597617617718e-05,-1.85498413106891e-07,-1.61597251509024e-05,0
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.00456589106301686,-0.00541388047396962,0.00708219337393203,0.0202342553015726,0.0465849779543962,40.4685106031451,1.44652667905392,1.80322137737922,0,-0.0712083005147366,0.0475333230696663,0.112112623006824,0.131563974817739,0.107156054039353,0.0544667928435553,-0.0712083005147366,0.0475333230696663,0.112112623006824,0.131563974817739,0.107156054039353,0.0544667928435553,-0.0712083005147366,0.0475333230696663,0.112112623006824,0.131563974817739,0.107156054039353,0.0544667928435553,2.2445390190952e-06,-0.000289247935769554,-5.62997198954724e-06,-0.000921170545139835,-5.32019493042581e-06,-0.000512146741440766,0.025233739433594,0.00153099547849256,0.0252801414742418,1.77403410835514,3.58475258750695,3548.06821671028,-3.43599194039994e-05,-0.00457050858609453,0.000112130049359116,0.0668768947496596,8.28507236939058e-05,0.0392794907844324,-2.15292610766457e-06,-0.000607391573680807,9.26730511123103e-05,0.0564588184966653,7.16368478730425e-05,0.0465777014748793,0.106741607278441,1.51725125103097,2.93170992793821,3034.50250206194,-8.93573985674429e-06,0.000211278144889415,8.0335395516995e-06,0.00449893525319933,-1.35190548740116e-05,-0.015165396849647,5.02727651776128e-06,0.0031168992819122,1.72654386064869e-05,0.00679980758027359,6.73890570105501e-06,0.00416801572751041,0.0179888802812503,0.072230349826026,0.174506706179499,144.460699652052,0.00780209152782648,-0.0691422649158824,-0.00689632889816538,0.0439277316206235,0.0532814991131694,0.00551843274237261,-0.0302575217281476,0.025233739433594,0.00153099547849256,-0.00693132200452789,0.143717909771165,0.0188748152852314,-0.132848807098889,0.0253590713956371,0.00431535277932737,-0.0121658797304185,0.127319257445453,0.0206520337878212,-0.118735052888368,0.649994367695761,-0.00270591274572477,1.1584390745184,0.207017667483203,1.47506270183461,0.526782391342989,1.64003576969442,0.945451576835453,1.62904866305665,1.39531742738174,1.45109257011693,1.80863525785319,-0.143717909771165,-0.0188748152852314,0.132848807098889,-0.39545798431048,0.918484067714346,0,-0.918484067714346,-0.39545798431048,0,0,0,1,4.18701062336456,1.45109257011693,1.80863525785319,1.45109257011693,1.80863525785319,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0.196621213984255,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.000213807922191129,0.000137204905986448,0.000541363886253703,0.00106949276587224,0.000573380666107597,0.000286669546786332,0.00282191969319745,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,1.44567322267178,1.80302247730543,1.44567322267178,1.80302247730543,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.00541934744514982,-0.00561278054776149,0,0.00780209152782648,0.0225520498003258,0.0518168952419728,45.1040996006516,0.00147250747834097,0.000787404669614314,0.0036890466575596,0.00608472431511749,0.00362871808158677,0.00130418011245061,0.0169665813146698,0.160246356183987,0.374127730695901,320.492712367974,0.00147250747834097,0.000787404669614314,0.0036890466575596,0.00608472431511749,0.00362871808158677,0.00130418011245061,0.0169665814888763,0.160246357148068,0.374127732157213,320.492714296135,0.00147250749901985,0.000787404686179633,0.00368904669046443,0.00608472436136666,0.00362871811545063,0.00130418013639511,0.00147250749901985,0.000787404686179633,0.00368904669046443,0.00608472436136666,0.00362871811545063,0.00130418013639511,-3.43599194039994e-05,-0.00457050858609453,0.000112130049359116,0.0668768947496596,8.28507236939058e-05,0.0392794907844324,-2.15292610766457e-06,-0.000607391573680807,9.26730511123103e-05,0.0564588184966653,7.16368478730425e-05,0.0465777014748793,201,-0.00412859479045001,0.399952467515644,0.39900280620546,0.338226212378354,0.399694647482867,0.342868718418955,-0.0206767214238723,0.0171727111290922,0.0328121559639032,-0.0102096505933994,0.0337922278491044,-0.0226332011966805,-0.00416295470985401,0.395381958929549,0.399114936254819,0.405103107128014,0.399777498206561,0.382148209203387,-0.0206788743499799,0.0165653195554114,0.0329048290150155,0.0462491679032659,0.0338638646969774,0.0239445002781988,0.0751254909228212,0.436595585774709,0.824326606747393,873.191171549418,-0.00415401896999727,0.39517068078466,0.399106902715267,0.400604171874814,0.399791017261435,0.397313606053034,-0.0206839016264977,0.0134484202734992,0.032887563576409,0.0394493603229923,0.0338571257912764,0.0197764845506884,0.6,0.227282665444381,0.443302900112947,0.834299554976742,886.605800225895,0.000489892853109977,0.0047295956933765,-0.000394955482701021,-0.075415755748953,-0.000469229860507228,-0.0476754752942859,0.000489892853109977,0.0047295956933765,-0.000394955482701021,-0.075415755748953,-0.000469229860507228,-0.0476754752942859,89.8644370034525
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,0.0110741654668767,-0.00964056990873052,0.0146825654758589,0.0202342553015726,0.0465849779543962,40.4685106031451,1.2747102740633,1.76317914868805,0,0.018987373355703,0.0573382017341575,0.0765328860452264,0.0934587785733117,0.0754092894449375,0.0692504390903222,0.018987373355703,0.0573382017341575,0.0765328860452264,0.0934587785733117,0.0754092894449375,0.0692504390903222,0.018987373355703,0.0573382017341575,0.0765328860452264,0.0934587785733117,0.0754092894449375,0.0692504390903222,4.16695158718788e-06,-0.000159973187545031,-6.50401751412164e-06,-0.00100859461036551,-6.59001780258434e-06,-0.000615397844678021,0.212690200954107,0.0373465347349062,0.21594417157822,1.77403410835514,3.58475258750695,3548.06821671028,-0.00011711387945006,0.00120995131216917,0.000473252565494853,0.26054528555361,0.00034246766059215,0.161044348936067,1.08973860659667e-05,0.0035710865158887,0.000267516420244335,0.173978477895657,0.000190511535650945,0.122318002645336,0.372912874915513,1.51725125103097,2.93170992793821,3034.50250206194,-3.97965401191178e-06,-0.00430601083435894,4.5955106692086e-05,0.0294719564704035,-3.81173039519789e-05,-0.0204616426212755,1.11637538508999e-05,-0.00321745790320453,3.47661795369048e-05,0.0234498406773922,6.41621175083429e-06,0.00581104005684806,0.0435871193253097,0.072230349826026,0.174506706179499,144.460699652052,0.0132588513445814,-0.190960505201218,0.0121446977521853,0.120877701165004,0.169333537126807,-0.00786655931999541,-0.104476083801271,0.212690200954107,0.0373465347349062,-0.0904512834438754,0.435861866732908,0.0983941263849401,-0.404812576200114,0.191127683929972,0.0340374822434271,-0.0881066040566596,0.41036744170104,0.0838603338706958,-0.37871680722394,0.649763150900635,-0.0175455900920805,1.16002276339552,0.187722838694633,1.46598409729577,0.517704144465098,1.58528560421763,0.9516017711539,1.5079287667442,1.3949029325511,1.26363610859642,1.77281971859678,-0.435861866732908,-0.0983941263849401,0.404812576200114,-0.542872573661731,0.8398150801015,0,-0.8398150801015,-0.542872573661731,0,0,0,1,4.18701062336456,1.26363610859642,1.77281971859678,1.26363610859642,1.77281971859678,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0.602934650545749,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.00104602430775452,0.0009393640457694,0.00478112596664004,0.00991761388609175,0.00489615519579754,0.00242394093284,0.0240042243348932,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,1.27202709186722,1.76255382658844,1.27202709186722,1.76255382658844,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,0.00839098327080379,-0.0102658920083352,0,0.0132588513445814,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.0008684618663201,0.00248528400809558,0.007483903449789,0.0131625093346027,0.00746220934143271,0.00482168172198438,0.0362840497222245,0.160246356183987,0.374127730695901,320.492712367974,0.0008684618663201,0.00248528400809558,0.007483903449789,0.0131625093346027,0.00746220934143271,0.00482168172198438,0.0362840502185149,0.160246357148068,0.374127732157213,320.492714296135,0.000868461912059015,0.00248528405143988,0.00748390354757577,0.0131625094754403,0.00746220944038881,0.00482168179161111,-0.000868461912059015,0.00248528405143988,0.00748390354757577,0.0131625094754403,0.00746220944038881,0.00482168179161111,-0.00011711387945006,0.00120995131216917,0.000473252565494853,0.26054528555361,0.00034246766059215,0.161044348936067,1.08973860659667e-05,0.0035710865158887,0.000267516420244335,0.173978477895657,0.000190511535650945,0.122318002645336,401,-0.0268793807497913,0.408258901518509,0.440205264371669,0.218777538175252,0.440742361114443,0.240047276677622,-0.0457498153390417,0.0397732105892531,0.0975192512596421,-0.0331408842915933,0.0987655918213178,-0.0526912702383069,-0.0269964946292413,0.409468852830678,0.440678516937164,0.479322823728863,0.441084828775035,0.40109162561369,-0.0457389179529757,0.0433442971051418,0.0977867676798864,0.140837593604064,0.0989561033569687,0.0696267324070289,0.21910830351629,0.436595585774709,0.824326606747393,873.191171549418,-0.0269925149752294,0.413774863665037,0.440632561830472,0.449850867258459,0.441122946078987,0.421553268234965,-0.0457500817068266,0.0465617550083463,0.0977520015003495,0.117387752926672,0.0989496871452179,0.0638156923501808,1.2,0.169476251766068,0.443302900112947,0.834299554976742,886.605800225895,0.00152080268212497,-0.00415315017666103,-0.00155099276102882,-0.268170609887779,-0.00172111937431054,-0.167935938552998,0.00152080268212497,-0.00415315017666103,-0.00155099276102882,-0.268170609887779,-0.00172111937431054,-0.167935938552998,338.765531571038
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.0160588765539232,-0.00370394036273192,0.0164804942397011,0.0202342553015726,0.0465849779543962,40.4685106031451,0.908716595647466,1.67788343684114,0,0.155771280468539,0.186342145969618,0.14044766148911,0.0661387292020958,-0.058766586198545,-0.184201906241774,0.155771280468539,0.186342145969618,0.14044766148911,0.0661387292020958,-0.058766586198545,-0.184201906241774,0.155771280468539,0.186342145969618,0.14044766148911,0.0661387292020958,-0.058766586198545,-0.184201906241774,-1.16239186887151e-05,-0.00151474798704146,-7.57061718201133e-06,-0.000816869593158961,-2.6143242567782e-06,-0.000128386025061148,0.551550837349137,0.128578876127809,0.56633987460431,1.77403410835514,3.58475258750695,3548.06821671028,-9.06403004374556e-05,0.124445551072004,0.000933809695590537,0.457418433330124,0.000697752102814753,0.259622578396868,0.000156493312801216,0.100890965638001,0.000371728117807169,0.230848554961598,0.000214982042149689,0.131001193690847,0.610536757724159,1.51725125103097,2.93170992793821,3034.50250206194,-1.27479378791498e-05,-0.013216493836482,4.61468420048794e-05,0.0350227306388666,-2.08115969090317e-05,-0.0138425859108371,1.86745131721365e-05,-0.00695773156389722,1.88764771058836e-05,0.0100101837067437,-6.04346308950843e-06,0.00107594557324137,0.0417451732229207,0.072230349826026,0.174506706179499,144.460699652052,0.0212169651928549,-0.341699272071961,0.122227659238636,0.177824758065681,0.306138262638781,-0.100830509737095,-0.162439316692679,0.551550837349137,0.128578876127809,-0.240361455862375,0.76600272492227,0.199797063279125,-0.625923234455883,0.538119276405564,0.11233542375054,-0.236488353413272,0.771619022900593,0.182697158795103,-0.621763329212607,0.649145892752935,-0.0333108078856495,1.15632114625944,0.179464336881329,1.42863925782524,0.537714034875954,1.46150420729081,0.986512313723618,1.27108559150802,1.39423863218168,0.924775472201389,1.68158737720387,-0.76600272492227,-0.199797063279125,0.625923234455883,-0.769578042903615,0.638552766715987,0,-0.638552766715987,-0.769578042903615,0,0,0,1,4.18701062336456,0.924775472201389,1.68158737720387,0.924775472201389,1.68158737720387,0,1.77403410835514,0,1.77403410835514,3.58475258750695,1.00918726533534,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.000200733878126233,0.00720671752558347,0.0172607959828595,0.0194191752033692,0.00698481712481472,0.000308422663906871,0.05138066237866,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,0.904103729130666,1.67680839714399,0.904103729130666,1.67680839714399,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0206717430707236,-0.00477898005988808,0,0.0212169651928549,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.00312113621227594,0.0223714862821282,0.0260951571641276,0.0130342554245718,-0.00694581118613002,-0.00457490686996667,0.0761427531392002,0.160246356183987,0.374127730695901,320.492712367974,0.00312113621227594,0.0223714862821282,0.0260951571641276,0.0130342554245718,0.00694581118613002,0.00457490686996667,0.0761427538051968,0.160246357148068,0.374127732157213,320.492714296135,0.0031211362323126,0.0223714864021842,0.0260951573499275,0.0130342556216462,0.00694581130432323,0.00457490689480304,-0.0031211362323126,0.0223714864021842,0.0260951573499275,0.0130342556216462,-0.00694581130432323,-0.00457490689480304,-9.06403004374556e-05,0.124445551072004,0.000933809695590537,0.457418433330124,0.000697752102814753,0.259622578396868,0.000156493312801216,0.100890965638001,0.000371728117807169,0.230848554961598,0.000214982042149689,0.131001193690847,601,-0.0511792148016037,0.32405255476774,0.522678289509143,0.119439241432297,0.509322388148846,0.181635669486518,-0.0201931536196604,0.0191650006909027,0.185428142618743,-0.0337740756225967,0.117978225248411,-0.106164822623121,-0.0512698551020411,0.448498105839744,0.523612099204734,0.576857674762422,0.510020140251661,0.441258247883386,-0.0200366603068592,0.120055966328904,0.185799870736551,0.197074479339001,0.118193207290561,0.0248363710677253,0.320564072780029,0.436595585774709,0.824326606747393,873.191171549418,-0.051257107164162,0.461714599676226,0.523565952362729,0.541834944123555,0.51004095184857,0.455100833794223,-0.0200553348200313,0.127013697892801,0.185780994259445,0.187064295632258,0.11819925075365,0.0237604254944839,1.8,0.347090504361806,0.443302900112947,0.834299554976742,886.605800225895,0.00109640675607312,-0.143882581019361,-0.00297415008978378,-0.455845730352358,-0.00275932219741608,-0.255581521902919,0.00109640675607312,-0.143882581019361,-0.00297415008978378,-0.455845730352358,-0.00275932219741608,-0.255581521902919,562.558666719769
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.00758748859605418,0.0178086273896538,0.019357613300683,0.0202342553015726,0.0465849779543962,40.4685106031451,0.37159906615032,1.55270689766645,0,0.380073259971355,0.186708886215639,-0.0284897134814938,-0.155786618434554,-0.284303948983762,-0.33758097231986,0.380073259971355,0.186708886215639,-0.0284897134814938,-0.155786618434554,-0.284303948983762,-0.33758097231986,0.380073259971355,0.186708886215639,-0.0284897134814938,-0.155786618434554,-0.284303948983762,-0.33758097231986,-3.09398139772933e-05,-0.00281589304620474,2.46457950240319e-06,0.000859243946229707,1.14442977721055e-05,0.00126083183275132,1.09713975480415,0.27526798305489,1.13114459909722,1.77403410835514,3.58475258750695,3548.06821671028,0.000591788231149519,0.543240554849947,0.00122504805588919,0.470072785858553,0.000746738160404936,0.159681955725225,0.000554781143655286,0.364870437991227,0.000255992592205406,0.136715746107429,3.27397382316533e-05,0.00232139450596405,0.832710546954312,1.51725125103097,2.93170992793821,3034.50250206194,-8.62840936531606e-06,-0.0200037393343013,5.98542420632286e-05,0.0362436457870223,-3.61022700252622e-05,-0.0169026922695208,5.95974446945813e-06,-0.0137569050835835,2.58872164122237e-05,0.0119432547580877,-1.05463506937763e-06,0.00834239239798257,0.0489994632929544,0.072230349826026,0.174506706179499,144.460699652052,0.021313191729599,-0.397725625674734,0.324211189802647,0.148816014541898,0.376876691808114,-0.289531303262567,-0.15212562613657,1.09713975480415,0.27526798305489,-0.424499094150897,1.03072825519623,0.300539745098258,-0.656876718215283,1.09951637116933,0.255123072817588,-0.424792277774889,1.05256809015497,0.287825364354653,-0.650317183816984,0.649832389468754,-0.0147602709097772,1.12357039719144,0.264653937817942,1.29074253453225,0.682449912543531,1.15241692037881,1.11066250515271,0.808918007123852,1.40136595644399,0.379186554746374,1.53489827027679,-1.03072825519623,-0.300539745098258,0.656876718215283,-0.954958783061061,0.296738475184019,0,-0.296738475184019,-0.954958783061061,0,0,0,1,4.18701062336456,0.379186554746374,1.53489827027679,0.379186554746374,1.53489827027679,0,1.77403410835514,0,1.77403410835514,3.58475258750695,1.25865479674805,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.00965488633006802,0.0284122919740543,0.0292712429384734,0.0170314098376575,5.28278378732843e-05,0.012364970116399,0.0967876290345255,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,0.365581980321527,1.55130460126277,0.365581980321527,1.55130460126277,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0136045744248471,0.0164063309859774,0,0.021313191729599,0.0225520498003258,0.0518168952419728,45.1040996006516,0.0528148310842634,0.0445074915674762,-0.00689324391745922,-0.0287521579376934,-0.00292233033710616,0.0530871599119163,0.188977214755915,0.160246356183987,0.374127730695901,320.492712367974,0.0528148310842634,0.0445074915674762,0.00689324391745922,0.0287521579376934,0.00292233033710616,0.0530871599119163,0.188977215727306,0.160246357148068,0.374127732157213,320.492714296135,0.052814831223223,0.0445074918058552,0.00689324415941475,0.0287521581222545,0.00292233034738505,0.0530871600691738,0.052814831223223,0.0445074918058552,-0.00689324415941475,-0.0287521581222545,-0.00292233034738505,0.0530871600691738,0.000591788231149519,0.543240554849947,0.00122504805588919,0.470072785858553,0.000746738160404936,0.159681955725225,0.000554781143655286,0.364870437991227,0.000255992592205406,0.136715746107429,3.27397382316533e-05,0.00232139450596405,801,-0.0233018493799626,0.0123607775867141,0.656062734216223,0.222993770545504,0.555257663164872,0.241385210081921,0.138404826872977,-0.126491361837072,0.24169955265722,0.0478454081892297,0.0102461549371004,-0.159578954682885,-0.0227100611488131,0.555601332436661,0.657287782272112,0.693066556404056,0.556004401325277,0.401067165807146,0.138959608016632,0.238379076154155,0.241955545249426,0.184561154296659,0.010278894675332,-0.157257560176921,0.439971883271023,0.436595585774709,0.824326606747393,873.191171549418,-0.0227014327394478,0.575605071770962,0.657227928030049,0.656822910617034,0.556040503595303,0.417969858076667,0.138953648272163,0.252135981237739,0.241929658033013,0.172617899538571,0.0102799493104014,-0.165599952574904,2.4,0.631812213932947,0.443302900112947,0.834299554976742,886.605800225895,-0.00322282587289014,-0.572714637493942,-0.00346200528706785,-0.452473881494584,-0.00182966795288851,-0.138476186292435,-0.00322282587289014,-0.572714637493942,-0.00346200528706785,-0.452473881494584,-0.00182966795288851,-0.138476186292435,1935.5606483116
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.0408439340451319,0.0179258809530658,0.0446045306692781,0.0202342553015726,0.0465849779543962,40.4685106031451,-0.263467188081908,1.40470317132028,0,0.414763140016977,0.165803592653784,-0.289501773945319,-0.39325380299891,-0.261068550827802,-0.00487813679618714,0.414763140016977,0.165803592653784,-0.289501773945319,-0.39325380299891,-0.261068550827802,-0.00487813679618714,0.414763140016977,0.165803592653784,-0.289501773945319,-0.39325380299891,-0.261068550827802,-0.00487813679618714,-3.27383060216951e-05,-0.00307561537300581,8.13738308975424e-06,0.00218114547299943,1.63537986407238e-05,0.00169831057533875,1.6989495635873,0.423388962964473,1.75091057269457,1.77403410835514,3.58475258750695,3548.06821671028,0.00213921150991603,1.18398743807887,0.00107588529032121,0.20397317155293,0.000307767063756459,-0.144397292900567,0.00110828570497257,0.693958071487789,-9.72541557144047e-05,-0.119160461343526,-0.000290074672784746,-0.212683382249202,1.41608625388041,1.51725125103097,2.93170992793821,3034.50250206194,-3.39776565753402e-05,-0.0525282204771758,7.10920242208424e-05,0.0383752648751198,-4.79251851057683e-05,-0.0183866429167175,1.76592002447129e-05,-0.0126957938184027,3.77558955414192e-05,0.0118907008500939,5.29655327013989e-06,0.012777820476663,0.0709633599316564,0.072230349826026,0.174506706179499,144.460699652052,0.0501261220413919,-0.243660363990051,0.464203270268537,0.0401964348108725,0.244438841859965,-0.430310436584932,-0.0515339482319048,1.6989495635873,0.423388962964473,-0.550811173856596,1.09136112478108,0.255063677665556,-0.414369133003439,1.75055438448851,0.4320113472158,-0.564321397986873,1.10084324562829,0.288429681197805,-0.402335693846028,0.643661540917837,0.0905528615962803,1.00856157977469,0.50207195184881,0.98534721681256,0.951472767771815,0.661746234768413,1.2641745496984,0.227347397414229,1.38163794870138,-0.222623254036776,1.38677729036721,-1.09136112478108,-0.255063677665556,0.414369133003439,-0.999934781002233,0.0114207592573951,0,-0.0114207592573951,-0.999934781002233,0,0,0,1,4.18701062336456,-0.222623254036776,1.38677729036721,-0.222623254036776,1.38677729036721,0,1.77403410835514,0,1.77403410835514,3.58475258750695,1.1949177221607,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.0823399172664493,0.0576770062588259,0.00812106933107903,1.49164064705357e-06,0.0164444114351581,0.0379339366914076,0.202517832623567,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,-0.26998852687116,1.40318335754472,-0.26998852687116,1.40318335754472,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0473652728343844,0.0164060671775061,0,0.0501261220413919,0.0225520498003258,0.0518168952419728,45.1040996006516,0.168314047460881,0.0563132103853564,-0.0368954519553632,0.000679234962799323,0.0473455015643234,0.00134363974328044,0.310891086072004,0.160246356183987,0.374127730695901,320.492712367974,0.168314047460881,0.0563132103853564,0.0368954519553632,0.000679234962799323,0.0473455015643234,0.00134363974328044,0.310891087403416,0.160246357148068,0.374127732157213,320.492714296135,0.168314047866689,0.0563132107249945,0.0368954520828078,0.000679234964526541,0.0473455017456762,0.00134364001872161,0.168314047866689,0.0563132107249945,-0.0368954520828078,0.000679234964526541,0.0473455017456762,0.00134364001872161,0.00213921150991603,1.18398743807887,0.00107588529032121,0.20397317155293,0.000307767063756459,-0.144397292900567,0.00110828570497257,0.693958071487789,-9.72541557144047e-05,-0.119160461343526,-0.000290074672784746,-0.212683382249202,1001,0.137627489809632,-0.478384310945098,0.775960995089359,0.546941887851925,0.503874309682334,0.397065093959046,0.404699346718197,-0.354320010432124,0.127541903561478,0.117433243553522,-0.181062683426772,-0.0627578517423975,0.139766701319548,0.705603127133777,0.77703688037968,0.750915059404855,0.50418207674609,0.25266780105848,0.40580763242317,0.339638061055665,0.127444649405764,-0.00172721779000424,-0.181352758099556,-0.2754412339916,0.636424123715572,0.436595585774709,0.824326606747393,873.191171549418,0.139800678976124,0.758131347610953,0.776965788355459,0.712539794529735,0.504230001931196,0.271054443975197,0.405789973222925,0.352333854874068,0.127406893510222,-0.0136179186400982,-0.181358054652827,-0.288219054468263,3,0.711449020516697,0.443302900112947,0.834299554976742,886.605800225895,-0.0101443131540125,-1.21101324523463,-0.00263663372130474,-0.178548055390435,0.000925671215494721,0.162555771257632,-0.0101443131540125,-1.21101324523463,-0.00263663372130474,-0.178548055390435,0.000925671215494721,0.162555771257632,5389.53347500188
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.0281419154869089,0.0112542306660968,0.0303088289968127,0.0202342553015726,0.0465849779543962,40.4685106031451,-0.898277553973406,1.25675908037073,0,-0.0394130116323531,0.0434497859998167,-0.331879951638917,-0.370125918686655,-0.0627879265301716,0.239682636246859,-0.0394130116323531,0.0434497859998167,-0.331879951638917,-0.370125918686655,-0.0627879265301716,0.239682636246859,-0.0394130116323531,0.0434497859998167,-0.331879951638917,-0.370125918686655,-0.0627879265301716,0.239682636246859,-2.19981120629142e-05,-0.00248611215596336,2.44541742975171e-06,0.00165679926586342,9.51206768339945e-06,0.00109141082369597,2.34646194803702,0.564661403627047,2.41344694872951,1.77403410835514,3.58475258750695,3548.06821671028,0.00422799929779533,1.80952129590969,0.000686204055830308,-0.184738059667339,-0.000346232618840203,-0.432095916348566,0.00142145670026272,0.841714061694542,-0.000422606270289894,-0.348345217102622,-0.000457595666228827,-0.316968785231351,2.10369184767379,1.51725125103097,2.93170992793821,3034.50250206194,-1.67187913343025e-05,-0.0563789588644138,9.76674216547346e-05,0.0493724314782411,-5.20176785232529e-05,-0.018184719546266,2.43324851328941e-05,-0.00539032270345258,4.88488059558895e-05,0.0154051405447155,2.0200108001911e-05,0.0160390660536161,0.0804397258959119,0.072230349826026,0.174506706179499,144.460699652052,0.0355378643836954,0.0132293655155677,0.368207980440359,-0.0659928159298127,0.0122034334271383,-0.366658429380489,0.0460683835052999,2.34646194803702,0.564661403627047,-0.616798201057337,1.02436427355081,0.196736222439152,-0.130872930619014,2.3967827851739,0.591146126447646,-0.626652023077276,1.01922144078131,0.223436048843569,-0.104725665325044,0.589722617858768,0.273362824805791,0.698746440269127,0.812448908976988,0.451390245969628,1.18836766767582,0.0244015266853266,1.33042622463017,-0.42527267062794,1.31330558589589,-0.870135638486497,1.24550484970464,-1.02436427355081,-0.196736222439152,0.130872930619014,-0.988584373019016,-0.150668302647235,0,0.150668302647235,-0.988584373019016,0,0,0,1,4.18701062336456,-0.870135638486497,1.24550484970464,-0.870135638486497,1.24550484970464,0,1.77403410835514,0,1.77403410835514,3.58475258750695,1.05126353980138,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.13840522643206,0.0863490113188527,0.00698512615857208,0.0402975626940398,0.038822165434079,0.00846149919217103,0.319320591229775,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,-0.904279600201519,1.25536028898237,-0.904279600201519,1.25536028898237,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0341439617150223,0.00985543927772969,0,0.0355378643836954,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.0207362802357009,0.0180564061231605,0.0392268235414469,0.105076085403749,0.0174956873942204,-0.0311799365793262,0.231771219277604,0.160246356183987,0.374127730695901,320.492712367974,0.0207362802357009,0.0180564061231605,0.0392268235414469,0.105076085403749,0.0174956873942204,0.0311799365793262,0.231771221030126,0.160246357148068,0.374127732157213,320.492714296135,0.0207362807618287,0.01805640653873,0.0392268236596427,0.105076085687642,0.0174956876728677,0.0311799367094146,-0.0207362807618287,0.01805640653873,0.0392268236596427,0.105076085687642,0.0174956876728677,-0.0311799367094146,0.00422799929779533,1.80952129590969,0.000686204055830308,-0.184738059667339,-0.000346232618840203,-0.432095916348566,0.00142145670026272,0.841714061694542,-0.000422606270289894,-0.348345217102622,-0.000457595666228827,-0.316968785231351,1201,0.429832479652971,-0.87233223523126,0.780842228186051,0.852373539211431,0.359580483118167,0.545285125867678,0.524706334681375,-0.426144545683436,-0.117773215640403,0.0644524109449466,-0.278189727787915,0.186880359980131,0.434060478950766,0.937189060678426,0.781528432241882,0.667635479544091,0.359234250499327,0.113189209519112,0.526127791381638,0.415569516011107,-0.118195821910693,-0.283892806157675,-0.278647323454143,-0.130088425251219,0.799150287780433,0.436595585774709,0.824326606747393,873.191171549418,0.4340771977421,0.99356801954284,0.781430764820227,0.61826304806585,0.35928626817785,0.131373929065378,0.526103458896505,0.420959838714559,-0.118244670716648,-0.299297946702391,-0.278667523562145,-0.146127491304835,3.6,0.5585417237853,0.443302900112947,0.834299554976742,886.605800225895,-0.0159301875999726,-1.8099804471807,-0.00175212532488613,0.198040206277305,0.00346067519293022,0.43807663167283,-0.0159301875999726,-1.8099804471807,-0.00175212532488613,0.198040206277305,0.00346067519293022,0.43807663167283,6035.49121277755
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.015696465005371,0.000606003856084225,0.015708158846231,0.0202342553015726,0.0465849779543962,40.4685106031451,-1.43469014899155,1.13174682788113,0,-0.224594061173458,-0.0768176740815646,-0.0659885660767103,-0.0331073925819951,0.0685204062666846,0.0770060928344153,-0.224594061173458,-0.0768176740815646,-0.0659885660767103,-0.0331073925819951,0.0685204062666846,0.0770060928344153,-0.224594061173458,-0.0768176740815646,-0.0659885660767103,-0.0331073925819951,0.0685204062666846,0.0770060928344153,-1.25645373758345e-05,-0.00156812957044922,1.4343629888901e-06,0.00136691385646202,6.66729374049492e-06,0.000909732953208301,2.8953199935367,0.679025429306635,2.97387851107244,1.77403410835514,3.58475258750695,3548.06821671028,0.00629576562947576,2.21008643378938,0.000360063635051366,-0.514606101607828,-0.00106474528065564,-0.642578777060864,0.00139592495244362,0.747640297136285,-0.000541405309446158,-0.430412127115872,-0.000504328130851051,-0.324949705480644,2.53220561755745,1.51725125103097,2.93170992793821,3034.50250206194,1.54377759343793e-05,-0.0501578995302761,0.000126119456929641,0.0580487422355545,-3.63723151230733e-05,0.00249367739172593,1.29329624871111e-05,-0.0113280545486928,4.51819819117794e-05,0.0163408710305059,3.95589649398453e-05,0.0290647225274048,0.0844500918283355,0.072230349826026,0.174506706179499,144.460699652052,0.0202882976971666,0.187532532411991,0.148748355473179,-0.139469987237577,-0.16643711242628,-0.16410031564259,0.125781924708839,2.8953199935367,0.679025429306635,-0.620337138525563,0.752984960853675,0.124355476442379,0.133153268656923,2.93310270732724,0.696499913453746,-0.616214902269925,0.743995266880826,0.138411614933745,0.167328481575479,0.487778753862496,0.429618304172844,0.301855092169676,0.947240166175149,-0.0789778041824538,1.18696147322992,-0.526105443260775,1.23772439643423,-0.97475950782058,1.20294609351466,-1.41899368398618,1.13114082402505,-0.752984960853675,-0.124355476442379,-0.133153268656923,-0.987187058145767,-0.15956726553246,0,0.15956726553246,-0.987187058145767,0,0,0,1,4.18701062336456,-1.41899368398618,1.13114082402505,-1.41899368398618,1.13114082402505,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0.774713126742438,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.0870620942553545,0.0751816844173352,0.02888489316264,0.0812579178645351,0.037220130231823,0.000239343505758875,0.309846063437447,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,-1.43927670013958,1.13067792104431,-1.43927670013958,1.13067792104431,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0202830161534047,-0.000462902980741697,0,0.0202882976971666,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.0937190373536016,-0.0297873707761281,0.0158605800177938,0.0133466664884664,-0.0186949309307859,-0.00168480989600688,0.173093395462783,0.160246356183987,0.374127730695901,320.492712367974,0.0937190373536016,0.0297873707761281,0.0158605800177938,0.0133466664884664,0.0186949309307859,0.00168480989600688,0.173093397206034,0.160246357148068,0.374127732157213,320.492714296135,0.0937190377708835,0.0297873711638952,0.0158605802581472,0.0133466668915989,0.0186949312036233,0.0016848099178858,-0.0937190377708835,-0.0297873711638952,0.0158605802581472,0.0133466668915989,-0.0186949312036233,-0.0016848099178858,0.00629576562947576,2.21008643378938,0.000360063635051366,-0.514606101607828,-0.00106474528065564,-0.642578777060864,0.00139592495244362,0.747640297136285,-0.000541405309446158,-0.430412127115872,-0.000504328130851051,-0.324949705480644,1401,0.715789880206687,-1.01653902505348,0.663795258038216,0.963363252917604,0.19147413364598,0.725468801103622,0.415885980371414,-0.359873139121749,-0.239812055920635,0.0272795983749257,-0.272333096838023,0.303070788425228,0.722085645836163,1.19354740873589,0.664155321673268,0.448757151309776,0.190409388365324,0.0828900240427575,0.417281905323858,0.387767158014536,-0.240353461230081,-0.403132528740947,-0.272837424968874,-0.0218789170554155,0.78720526349542,0.436595585774709,0.824326606747393,873.191171549418,0.722070208060228,1.24370530826617,0.664029202216338,0.390708409074221,0.190445760680447,0.0803963466510316,0.417268972361371,0.399095212563229,-0.240398643211993,-0.419473399771452,-0.272876983933814,-0.0509436395828202,4.2,0.269107826104521,0.443302900112947,0.834299554976742,886.605800225895,-0.019190271777106,-2.1975087390148,-0.00129338646896941,0.516378492902956,0.00510425622886118,0.640352613007857,-0.019190271777106,-2.1975087390148,-0.00129338646896941,0.516378492902956,0.00510425622886118,0.640352613007857,4119.17566060431
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.0195525696136039,0.00746154245009789,0.0209279142350459,0.0202342553015726,0.0465849779543962,40.4685106031451,-1.79971803841964,1.04667619549341,0,-0.214209366001515,-0.174595359772745,0.0627395886666272,0.157001959380989,0.101044070273831,-0.0414145353806066,-0.214209366001515,-0.174595359772745,0.0627395886666272,0.157001959380989,0.101044070273831,-0.0414145353806066,-0.214209366001515,-0.174595359772745,0.0627395886666272,0.157001959380989,0.101044070273831,-0.0414145353806066,-9.47063476244045e-06,-0.00120161684280622,-1.11868457000877e-06,0.000624859680879723,3.26844096510887e-06,0.000612641334616586,3.25649177835656,0.770951600288368,3.34650639809504,1.77403410835514,3.58475258750695,3548.06821671028,0.00828584457394388,2.47473567273547,0.000191161789375394,-0.738908355493908,-0.00178446896515503,-0.806851124843897,0.00129762406135958,0.601753770466007,-0.000501112648147145,-0.414173047979941,-0.000527732887969617,-0.305167996052209,2.81924803000451,1.51725125103097,2.93170992793821,3034.50250206194,2.64906333335979e-05,-0.0516303381682823,0.000169415023227981,0.0792396688798197,8.60532949081144e-06,0.0315265395002397,3.42832758754019e-06,-0.0155995138254663,4.76213936493053e-05,0.0134366585761701,3.2399590314397e-05,0.0328095822005594,0.106952932416148,0.072230349826026,0.174506706179499,144.460699652052,0.0232362291786104,0.229201622061464,-0.0265846190583587,-0.153749166821742,-0.21346277254813,0.00594013591343245,0.144405915060825,3.25649177835656,0.770951600288368,-0.582820879620785,0.435364804950152,0.0474087913548481,0.261724410101725,3.28175905831827,0.762091161680575,-0.558457884932748,0.41269373865721,0.0622719605812863,0.29245458636454,0.386165983159392,0.522853548759632,0.000989509238208675,0.915459055518827,-0.431832766992532,1.03860481142799,-0.881202797531941,1.06240766111055,-1.33115410591896,1.06902733487991,-1.78016546880603,1.03921465304332,-0.435364804950152,-0.0474087913548481,-0.261724410101725,-0.997803028637948,-0.066250404081315,0,0.066250404081315,-0.997803028637948,0,0,0,1,4.18701062336456,-1.78016546880603,1.03921465304332,-1.78016546880603,1.03921465304332,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0.51018601875209,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.0416142422085395,0.0473640983119213,0.0278811989163674,0.0673820834592428,0.0261716633556282,0.000337160210564886,0.210750446462264,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,-1.80237115714403,1.04605787975859,-1.80237115714403,1.04605787975859,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0222056883379982,0.00684322671527071,0,0.0232362291786104,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.0617980038267675,-0.0537368654191246,-0.0148153658499885,-0.0576357946213939,-0.0231175331162726,0.00107543938933987,0.212179002222887,0.160246356183987,0.374127730695901,320.492712367974,0.0617980038267675,0.0537368654191246,0.0148153658499885,0.0576357946213939,0.0231175331162726,0.00107543938933987,0.212179003677157,0.160246357148068,0.374127732157213,320.492714296135,0.061798004115261,0.0537368657269041,0.0148153660861292,0.0576357949884963,0.0231175333450592,0.00107543941530755,-0.061798004115261,-0.0537368657269041,-0.0148153660861292,-0.0576357949884963,-0.0231175333450592,0.00107543941530755,0.00828584457394388,2.47473567273547,0.000191161789375394,-0.738908355493908,-0.00178446896515503,-0.806851124843897,0.00129762406135958,0.601753770466007,-0.000501112648147145,-0.414173047979941,-0.000527732887969617,-0.305167996052209,1601,0.926362274650011,-1.06274057334733,0.517564904516035,0.963181805579031,0.0399934708030637,0.887861005097443,0.287195849724581,-0.293974309449125,-0.235639518825419,0.0470706550178607,-0.228258907262316,0.279200315733594,0.934648119223955,1.41199509938814,0.51775606630541,0.224273450085122,0.0382090018379087,0.0810098802535462,0.28849347378594,0.307779461016882,-0.236140631473567,-0.36710239296208,-0.228786640150286,-0.0259676803186148,0.649231001204138,0.436595585774709,0.824326606747393,873.191171549418,0.934621628590621,1.46362543755642,0.517586651282182,0.145033781205302,0.0382003965084179,0.0494833407533065,0.288490045458353,0.323378974842349,-0.236188252867216,-0.38053905153825,-0.2288190397406,-0.0587772625191742,4.8,0.341877362881439,0.443302900112947,0.834299554976742,886.605800225895,-0.0212542593876574,-2.46102455908013,-0.00117269746554308,0.733659042754406,0.00616741327638731,0.803367924797518,-0.0212542593876574,-2.46102455908013,-0.00117269746554308,0.733659042754406,0.00616741327638731,0.803367924797518,2972.16283228599
0.0583849799345409,0.146841156405815,0.834299554976742,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,-0.0139266616191842,-0.0186187832001081,0.0232510428090416,0.0202342553015726,0.0465849779543962,40.4685106031451,-1.9706214526297,1.00684674151156,0,-0.154651351421101,-0.335173734589361,0.210636716857918,0.442889309117779,0.193852362825497,-0.0704627286928753,-0.154651351421101,-0.335173734589361,0.210636716857918,0.442889309117779,0.193852362825497,-0.0704627286928753,-0.154651351421101,-0.335173734589361,0.210636716857918,0.442889309117779,0.193852362825497,-0.0704627286928753,-1.55437346592599e-06,-0.000192535759434265,-7.52564751012739e-07,-5.5663317404323e-05,-1.46021510575313e-07,1.04104616004383e-05,3.43302110056104,0.784700728620019,3.52156060723,1.77403410835514,3.58475258750695,3548.06821671028,0.0101020679529764,2.60180382835198,0.000245346947018443,-0.826818521715649,-0.00242681347022429,-0.894657433243267,0.00115060064070299,0.418592630130389,-0.000331555535665634,-0.304988539968229,-0.0004580019467956,-0.238916235914071,2.92896779842382,1.51725125103097,2.93170992793821,3034.50250206194,1.17239648573797e-05,-0.0702833805397853,0.000220113575031211,0.0983601700389804,5.21972821283384e-05,0.0622845178659675,-1.31971243196027e-05,-0.0318284530318112,3.62939321945366e-05,0.00826763570547523,4.64980295948048e-05,0.0345945061086379,0.144125212356911,0.072230349826026,0.174506706179499,144.460699652052,0.0239101318263362,0.174800470885371,-0.164645138030496,-0.107430384950139,-0.175635679849958,0.142073448710825,0.112528574135313,3.43302110056104,0.784700728620019,-0.524188863493179,0.175525107641372,-0.0300906641632908,0.237479676728982,3.44601414037352,0.784477887973168,-0.485066909193112,0.157645653619639,0.0237150148939164,0.248582960348754,0.310388233728208,0.571103444537925,-0.16672147730793,0.84472055590893,-0.613271151108145,0.90033879778083,-1.06234810659012,0.92914657546401,-1.50794529680644,0.991941034386124,-1.95669479101051,1.02546552471167,-0.175525107641372,0.0300906641632908,-0.237479676728982,-0.997221098231277,0.0744988673900923,0,-0.0744988673900923,-0.997221098231277,0,0,0,1,4.18701062336456,-1.95669479101051,1.02546552471167,-1.95669479101051,1.02546552471167,0,1.77403410835514,0,1.77403410835514,3.58475258750695,0.296835153480185,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.0152167018782069,0.0101994232963555,0.0119462976463717,0.0192641198925365,0.0101091390296666,0.00190384756520527,0.0686395293083425,0.129300537262283,0.339757177295835,0.539531029236177,3.49610174121819,1,-1.97145238893502,1.00665308979613,-1.97145238893502,1.00665308979613,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.014757597924506,-0.018812434915539,0,0.0239101318263362,0.0225520498003258,0.0518168952419728,45.1040996006516,-0.0269791945890066,-0.0478710312298968,-0.0325586012022543,-0.0869330226168421,-0.0275640595295713,0.00434801001247216,0.226253919180043,0.160246356183987,0.374127730695901,320.492712367974,0.0269791945890066,0.0478710312298968,0.0325586012022543,0.0869330226168421,0.0275640595295713,0.00434801001247216,0.226253920052076,0.160246357148068,0.374127732157213,320.492714296135,0.0269791947634583,0.0478710313727214,0.0325586013568266,0.0869330228131283,0.0275640596717623,0.00434801007417869,-0.0269791947634583,-0.0478710313727214,-0.0325586013568266,-0.0869330228131283,-0.0275640596717623,0.00434801007417869,0.0101020679529764,2.60180382835198,0.000245346947018443,-0.826818521715649,-0.00242681347022429,-0.894657433243267,0.00115060064070299,0.418592630130389,-0.000331555535665634,-0.304988539968229,-0.0004580019467956,-0.238916235914071,1801,1.06286391463721,-1.05387504495363,0.396539589054119,0.88667038266534,-0.0735122245431031,0.960089609373711,0.173301122642313,-0.275768099349746,-0.154240742411746,0.108702422820141,-0.141732989537662,0.177209711701387,1.07296598259019,1.54792878339835,0.396784936001137,0.0598518609496904,-0.0759390380133274,0.0654321761304437,0.174451723283016,0.142824530780643,-0.154572297947411,-0.196286117148088,-0.142190991484458,-0.0617065242126839,0.370511887281211,0.436595585774709,0.824326606747393,873.191171549418,1.07295425862533,1.61821216393814,0.396564822426106,-0.0385083090892901,-0.0759912352954557,0.00314765826447623,0.174464920407335,0.174652983812455,-0.154608591879606,-0.204553752853564,-0.142237489514053,-0.0963010303213219,5.4,0.647549978134763,0.443302900112947,0.834299554976742,886.605800225895,-0.0222370615956894,-2.58409077204135,-0.00125814612177431,0.809833212068187,0.00658110684845386,0.88448681906867,-0.0222370615956894,-2.58409077204135,-0.00125814612177431,0.809833212068187,0.00658110684845386,0.88448681906867,2631.55646979948


==> imgs/NoDefence_NoADS_YesAttackNumericResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.0583849799345409,0.146841156405815,0.834299554976742,0.003,0.0131410058676852,0.0114381545997728,0.024579160467458,0.0408259156803647,0.0465849779543962,0.0229969191645108,0.0202342553015726,0.0465849779543962,40.4685106031451,1.77403410835514,3.58475258750695,3548.06821671028,1.51725125103097,2.93170992793821,3034.50250206194,0.072230349826026,0.174506706179499,144.460699652052,4.18701062336456,1.77403410835514,0,1.77403410835514,3.58475258750695,0.697849700139078,1.28264789201582,1395.69940027816,3.58475258750695,2.22386581483335,0.160246356183987,0.374127730695901,320.492712367974,0.160246357148068,0.374127732157213,320.492714296135,0.436595585774709,0.824326606747393,873.191171549418,0.443302900112947,886.605800225895


==> imgs/NoDefence_NoADS_YesAttackStringResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.06,0.15,0.83,3 \cdot 10^{-3},0.01,0.01,0.02,0.04,0.05,0.02,0.02,0.05,40.47,1.77,3.58,3.55 \cdot 10^{3},1.52,2.93,3.03 \cdot 10^{3},0.07,0.17,144.46,4.19,1.77,0,1.77,3.58,0.7,1.28,1.4 \cdot 10^{3},3.58,2.22,0.16,0.37,320.49,0.16,0.37,320.49,0.44,0.82,873.19,0.44,886.61


==> imgs/NoDefence_YesAttackConstants.csv <==
ADStau,ADStauPrime,ARLyear,Nsteps,Ts,att_pFinal,desiredChiSquare,detectionWindow,durationSeconds,oInit,pFinal,pInit,procCovBlk,procQc,qInit,senseCovBlk
779.28,7.79,9.51 \cdot 10^{-5},2000,3 \cdot 10^{-3},-2,10^{6},100,6,1.96,1.48,1.48,9 \cdot 10^{-13},0.1,0,10^{-4}
[],[],[],[],[],1,[],[],[],0,1.81,1.81,4.5 \cdot 10^{-10},[],0.39,[]
[],[],[],[],[],[],[],[],[],0,0,0,4.5 \cdot 10^{-10},[],0.39,[]
[],[],[],[],[],[],[],[],[],[],[],[],3 \cdot 10^{-7},[],0.39,[]
[],[],[],[],[],[],[],[],[],[],[],[],[],[],0.39,[]
[],[],[],[],[],[],[],[],[],[],[],[],[],[],0.39,[]


==> imgs/NoDefence_YesAttackDecim.csv <==
ADS_r_1,ADS_r_2,ADS_r_3,ADS_r_4,ADS_r_5,ADS_r_6,ADS_z,FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_1,attackerDeviation_HandP_2,attackerDeviation_HandP_l2,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,attacker_p_goal3D_1,attacker_p_goal3D_2,attacker_p_goal3D_3,ddot_q_control_1,ddot_q_control_2,ddot_q_control_3,ddot_q_control_4,ddot_q_control_5,ddot_q_control_6,ddot_q_final_1,ddot_q_final_2,ddot_q_final_3,ddot_q_final_4,ddot_q_final_5,ddot_q_final_6,ddot_q_final_unsaturated_1,ddot_q_final_unsaturated_2,ddot_q_final_unsaturated_3,ddot_q_final_unsaturated_4,ddot_q_final_unsaturated_5,ddot_q_final_unsaturated_6,delta_y_optimal_1,delta_y_optimal_2,delta_y_optimal_3,delta_y_optimal_4,delta_y_optimal_5,delta_y_optimal_6,deviation_HandP_1,deviation_HandP_2,deviation_HandP_l2,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_1,deviation_xEstxReal_2,deviation_xEstxReal_3,deviation_xEstxReal_4,deviation_xEstxReal_5,deviation_xEstxReal_6,deviation_xEstxReal_7,deviation_xEstxReal_8,deviation_xEstxReal_9,deviation_xEstxReal_10,deviation_xEstxReal_11,deviation_xEstxReal_12,deviation_xEstxReal_l2,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_1,deviation_xSFPxReal_2,deviation_xSFPxReal_3,deviation_xSFPxReal_4,deviation_xSFPxReal_5,deviation_xSFPxReal_6,deviation_xSFPxReal_7,deviation_xSFPxReal_8,deviation_xSFPxReal_9,deviation_xSFPxReal_10,deviation_xSFPxReal_11,deviation_xSFPxReal_12,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,distance2attackGoal,error_estimated_pose_1,error_estimated_pose_2,error_estimated_pose_3,error_estimated_vel_1,error_estimated_vel_2,error_estimated_vel_3,error_real_pose_1,error_real_pose_2,error_real_pose_3,error_real_vel_1,error_real_vel_2,error_real_vel_3,error_sensingFreeProjected_pose_1,error_sensingFreeProjected_pose_2,error_sensingFreeProjected_pose_3,error_sensingFreeProjected_vel_1,error_sensingFreeProjected_vel_2,error_sensingFreeProjected_vel_3,frame1Pos_1,frame1Pos_2,frame2Pos_1,frame2Pos_2,frame3Pos_1,frame3Pos_2,frame4Pos_1,frame4Pos_2,frame5Pos_1,frame5Pos_2,frame6Pos_1,frame6Pos_2,handGeneralizedVelocity_task_1,handGeneralizedVelocity_task_2,handGeneralizedVelocity_task_3,handOrientation_1,handOrientation_2,handOrientation_3,handOrientation_4,handOrientation_5,handOrientation_6,handOrientation_7,handOrientation_8,handOrientation_9,handPathLength,handPosition_task_1,handPosition_task_2,handPosition_task3D_1,handPosition_task3D_2,handPosition_task3D_3,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,kinNrg_1,kinNrg_2,kinNrg_3,kinNrg_4,kinNrg_5,kinNrg_6,kinNrgTot,kinNrgTotAvg,kinNrgTotMax,maxActuationDiff,maxAttackImpact,multiJacobianIndexes_kstar,p_goal_attacker_1,p_goal_attacker_2,p_goal_attacker3D_1,p_goal_attacker3D_2,p_goal_attacker3D_3,p_goal_task_1,p_goal_task_2,p_goal_task3D_1,p_goal_task3D_2,p_goal_task3D_3,positionError_1,positionError_2,positionError_3,positionError_l2,positionError_l2_avg,positionError_l2_max,positionError_l2_tot,power_PD_1,power_PD_2,power_PD_3,power_PD_4,power_PD_5,power_PD_6,power_PD_l1,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_PD_s_abs_1,power_PD_s_abs_2,power_PD_s_abs_3,power_PD_s_abs_4,power_PD_s_abs_5,power_PD_s_abs_6,power_final_l1,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_final_s_abs_1,power_final_s_abs_2,power_final_s_abs_3,power_final_s_abs_4,power_final_s_abs_5,power_final_s_abs_6,power_nom_1,power_nom_2,power_nom_3,power_nom_4,power_nom_5,power_nom_6,q_realMINUSq_hat_1,q_realMINUSq_hat_2,q_realMINUSq_hat_3,q_realMINUSq_hat_4,q_realMINUSq_hat_5,q_realMINUSq_hat_6,qd_realMINUSq_hat_1,qd_realMINUSq_hat_2,qd_realMINUSq_hat_3,qd_realMINUSq_hat_4,qd_realMINUSq_hat_5,qd_realMINUSq_hat_6,samples,sys_observer_q_hat_1,sys_observer_q_hat_2,sys_observer_q_hat_3,sys_observer_q_hat_4,sys_observer_q_hat_5,sys_observer_q_hat_6,sys_observer_qdot_hat_1,sys_observer_qdot_hat_2,sys_observer_qdot_hat_3,sys_observer_qdot_hat_4,sys_observer_qdot_hat_5,sys_observer_qdot_hat_6,sys_real_q_1,sys_real_q_2,sys_real_q_3,sys_real_q_4,sys_real_q_5,sys_real_q_6,sys_real_qdot_1,sys_real_qdot_2,sys_real_qdot_3,sys_real_qdot_4,sys_real_qdot_5,sys_real_qdot_6,sys_real_qdot_l2,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,sys_sensingFreeProjected_q_1,sys_sensingFreeProjected_q_2,sys_sensingFreeProjected_q_3,sys_sensingFreeProjected_q_4,sys_sensingFreeProjected_q_5,sys_sensingFreeProjected_q_6,sys_sensingFreeProjected_qdot_1,sys_sensingFreeProjected_qdot_2,sys_sensingFreeProjected_qdot_3,sys_sensingFreeProjected_qdot_4,sys_sensingFreeProjected_qdot_5,sys_sensingFreeProjected_qdot_6,time,u_final_l2,u_final_l2_avg,u_final_l2_max,u_final_l2_tot,yAttack_1,yAttack_2,yAttack_3,yAttack_4,yAttack_5,yAttack_6,y_prev_total_attack_1,y_prev_total_attack_2,y_prev_total_attack_3,y_prev_total_attack_4,y_prev_total_attack_5,y_prev_total_attack_6,zProj
-2.58663777885434e-07,-4.61129384201064e-05,-3.09134703779801e-07,-4.15976375176541e-05,-1.85498536975359e-07,-1.61597350175624e-05,3.88726644620149e-05,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-4.44089209850063e-16,-4.44089209850063e-16,6.2803698347351e-16,0.0920998662157803,0.278007283130278,184.199732431561,1.47632630955053,1.81016625333168,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,0,0,0,1.75052557775638,3.68248200478292,3501.05115551277,0,0,0,0,0,0,0,0,0,0,0,0,0,1.60831013896213,3.79719039882557,3216.62027792425,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0722303498260274,0.174506706179505,144.460699652055,3.56948055379948e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.65,0,1.15813354960072,0.210476354420575,1.47633101673077,0.528674990357338,1.64853741595474,0.944421254401063,1.64853576301245,1.39442125439803,1.47632630955053,1.81016625333168,0,0,0,-0.382687674359823,0.923877775408127,0,-0.923877775408127,-0.382687674359823,0,0,0,1,4.78901693229726,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0,0,0,0,0,0,0,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,1.47632627478729,1.81016624523003,1.47632627478729,1.81016624523003,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-3.47632322927893e-08,-8.10165556863751e-09,0,3.56948055379948e-08,0.094153005582854,0.282385487081956,188.306011165708,0,-0,-0,-0,0,0,0,0.262156107324943,1.04432769399158,524.312214649887,0,0,0,0,0,0,0,0.262156108675459,1.04432769673919,524.312217350919,0,0,0,0,0,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.61292645061461,1.36480290639654,1225.85290122922,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0,0.460363309249913,0.925327022120978,920.726618499825,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,0
0.00045117302446643,0.000157652986822798,-0.000280362709476678,-0.00853323936159212,-0.000382936849579241,-0.00839130515864367,1.35652489188052,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.00456895006497282,-0.00542017076986534,0.00708897424672412,0.0920998662157803,0.278007283130278,184.199732431561,1.44652667905392,1.80322137737922,0,-0.0711877506323069,0.0475280701857259,0.112095661832788,0.131548045642635,0.107150359356061,0.0544764332764478,-0.0711877506323069,0.0475280701857259,0.112095661832788,0.131548045642635,0.107150359356061,0.0544764332764478,-0.0711877506323069,0.0475280701857259,0.112095661832788,0.131548045642635,0.107150359356061,0.0544764332764478,2.0352777979143e-06,-0.000290174086860472,-5.51063891223593e-06,-0.000919018011497383,-5.15144921438236e-06,-0.000509256486004705,0.025230680431638,0.00152470518259684,0.0252767078737971,1.75052557775638,3.68248200478292,3501.05115551277,-3.42065074803288e-05,-0.00456022082238799,0.000112044862055183,0.0668725629769311,8.26615034165701e-05,0.0392263862229961,-2.1291155326876e-06,-0.000599569767401595,9.26609090122071e-05,0.0564553157153844,7.15677596189596e-05,0.0465380359486274,0.106699718299232,1.60831013896213,3.79719039882557,3216.62027792425,-8.93573985673995e-06,0.000211278144889138,8.0335395516995e-06,0.00449893525319867,-1.35190548744002e-05,-0.0151653968496459,5.02727651776474e-06,0.0031168992819122,1.72654386064869e-05,0.0067998075802736,6.73890570105501e-06,0.0041680157275104,0.0179888802812492,0.0722303498260274,0.174506706179505,144.460699652055,0.00780874182078348,-0.0691358822189032,-0.00688576753067438,0.0439106650073266,0.0532760333516376,0.00550871041209054,-0.0302414277081943,0.025230680431638,0.00152470518259684,-0.00692477047571323,0.14370659944222,0.0188499158028648,-0.132797309157903,0.0253560339047028,0.00430900420254465,-0.0121593285289788,0.127307990313248,0.020626973205137,-0.118683554947381,0.649994369411173,-0.00270550065090352,1.15843842853287,0.207019649829083,1.4750606135894,0.526785801774574,1.64003235603448,0.945455509533129,1.629046306186,1.39532138588821,1.45109562911889,1.80864154814909,-0.14370659944222,-0.0188499158028648,0.132797309157903,-0.395445949038024,0.918489249468613,0,-0.918489249468613,-0.395445949038024,0,0,0,1,4.78901693229726,1.45109562911889,1.80864154814909,1.45109562911889,1.80864154814909,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0.196575764957437,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.000213767432927711,0.000137366590484218,0.000541560088910319,0.00106926887317047,0.000572653986821342,0.000285643992088566,0.00282026096440262,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,1.44567322267178,1.80302247730543,1.44567322267178,1.80302247730543,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.00542240644710579,-0.0056190708436572,0,0.00780874182078348,0.094153005582854,0.282385487081956,188.306011165708,0.00147194313759649,0.000787781411307318,0.00368915688879324,0.00608335074524177,0.0036262251861264,0.00130207560493754,0.0169605329740028,0.262156107324943,1.04432769399158,524.312214649887,0.00147194313759649,0.000787781411307318,0.00368915688879324,0.00608335074524177,0.0036262251861264,0.00130207560493754,0.0169605331481539,0.262156108675459,1.04432769673919,524.312217350919,0.00147194315827341,0.000787781427882395,0.00368915692170403,0.0060833507914861,0.0036262252199688,0.00130207562883917,0.00147194315827341,0.000787781427882395,0.00368915692170403,0.0060833507914861,0.0036262252199688,0.00130207562883917,-3.42065074803288e-05,-0.00456022082238799,0.000112044862055183,0.0668725629769311,8.26615034165701e-05,0.0392263862229961,-2.1291155326876e-06,-0.000599569767401595,9.26609090122071e-05,0.0564553157153844,7.15677596189596e-05,0.0465380359486274,201,-0.00412811420484818,0.399944634098215,0.399004313416583,0.338229199561941,0.3996893218038,0.342911068729155,-0.0206747871404138,0.0171746468703425,0.0328181302972265,-0.0102109890758827,0.0337708312930883,-0.0226364045361666,-0.00416232071232851,0.395384413275827,0.399116358278638,0.405101762538872,0.399771983307217,0.382137454952151,-0.0206769162559464,0.0165750771029409,0.0329107912062387,0.0462443266395017,0.0338423990527073,0.0239016314124608,0.0751034082369452,0.61292645061461,1.36480290639654,1225.85290122922,-0.00415338497247177,0.395173135130938,0.399108324739087,0.400602827285673,0.399785502362091,0.397302851801797,-0.0206819435324642,0.0134581778210287,0.0328935257676322,0.0394445190592281,0.0338356601470062,0.0197336156849504,0.6,0.227257167769139,0.460363309249913,0.925327022120978,920.726618499825,0.000485379531946758,0.00471787380921079,-0.000392407571531846,-0.0754058023385232,-0.000465598352995794,-0.0476176913816398,0.000485379531946758,0.00471787380921079,-0.000392407571531846,-0.0754058023385232,-0.000465598352995794,-0.0476176913816398,89.7954958894256
0.00138100125791253,-0.00293899038825085,-0.00106312335045089,-0.0076319093259499,-0.0013587848939185,-0.00689578677331698,1.12899728545768,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,0.011064181299034,-0.00966509354592149,0.0146911586020064,0.0920998662157803,0.278007283130278,184.199732431561,1.2747102740633,1.76317914868805,0,0.0189063477406341,0.0573228395153187,0.0765677472048729,0.0935229218922349,0.0754926237112055,0.0693329131156593,0.0189063477406341,0.0573228395153187,0.0765677472048729,0.0935229218922349,0.0754926237112055,0.0693329131156593,0.0189063477406341,0.0573228395153187,0.0765677472048729,0.0935229218922349,0.0754926237112055,0.0693329131156593,4.09460193892621e-06,-0.000159600207425433,-6.4474888468781e-06,-0.00100886026026955,-6.5176649101731e-06,-0.000615511881434889,0.212680216786264,0.0373220110977153,0.215930097773863,1.75052557775638,3.68248200478292,3501.05115551277,-0.000115489064794902,0.00121220012802287,0.000472290022538846,0.26055521290843,0.000341012030704968,0.160977037359826,1.10309046635754e-05,0.00356661839554077,0.000267450602458932,0.173990992793659,0.000190351768018543,0.12228963557982,0.372887244137551,1.60831013896213,3.79719039882557,3216.62027792425,-3.97965401190484e-06,-0.00430601083435983,4.59551066918085e-05,0.0294719564704036,-3.81173039527005e-05,-0.0204616426212756,1.11637538508999e-05,-0.00321745790320451,3.47661795368631e-05,0.0234498406773922,6.41621175083429e-06,0.00581104005684807,0.0435871193253099,0.0722303498260274,0.174506706179505,144.460699652055,0.0132715409851879,-0.190961134846818,0.01213948613793,0.120873478115563,0.169331620123678,-0.00786553892149802,-0.104466561182383,0.212680216786264,0.0373220110977153,-0.0904276704702282,0.435863217355396,0.0983848526470283,-0.404782641226544,0.191117638719492,0.0340130538662871,-0.0880829861005142,0.410368379581333,0.0838514303521855,-0.37868687225037,0.649763180216125,-0.0175445044224116,1.16002068954968,0.187729152359735,1.46597697028343,0.517715143395067,1.58527384470752,0.951614043776992,1.5079208297184,1.39491587218749,1.26364609276426,1.77284424223397,-0.435863217355396,-0.0983848526470283,0.404782641226544,-0.542832748786974,0.839840822325504,0,-0.839840822325504,-0.542832748786974,0,0,0,1,4.78901693229726,1.26364609276426,1.77284424223397,1.26364609276426,1.77284424223397,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0.602914015521377,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.0010464877937481,0.000939661755532745,0.00478211466693033,0.00991814986713345,0.00489525227115851,0.00242175085259609,0.0240034172070992,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,1.27202709186722,1.76255382658844,1.27202709186722,1.76255382658844,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,0.00838099910296108,-0.0102904156455261,0,0.0132715409851879,0.094153005582854,0.282385487081956,188.306011165708,-0.000864947404750227,0.00248501183352821,0.00748808652936673,0.0131718990376102,0.00746976691175083,0.00482524278779896,0.0363049545048051,0.262156107324943,1.04432769399158,524.312214649887,0.000864947404750227,0.00248501183352821,0.00748808652936673,0.0131718990376102,0.00746976691175083,0.00482524278779896,0.0363049550010859,0.262156108675459,1.04432769673919,524.312217350919,0.000864947450499275,0.00248501187687938,0.00748808662716361,0.0131718991784516,0.0074697670106978,0.00482524285739423,-0.000864947450499275,0.00248501187687938,0.00748808662716361,0.0131718991784516,0.0074697670106978,0.00482524285739423,-0.000115489064794902,0.00121220012802287,0.000472290022538846,0.26055521290843,0.000341012030704968,0.160977037359826,1.10309046635754e-05,0.00356661839554077,0.000267450602458932,0.173990992793659,0.000190351768018543,0.12228963557982,401,-0.0268793346946182,0.408265227609838,0.440211294522141,0.218762973896632,0.440724517519294,0.240075790740375,-0.0457600810313733,0.0397845466529962,0.097529427332681,-0.0331495935735901,0.0987566266715327,-0.0526943648698635,-0.0269948237594131,0.409477427737861,0.44068358454468,0.479318186805062,0.441065529549999,0.401052828100201,-0.0457490501267097,0.0433511650485369,0.09779687793514,0.140841399220069,0.0989469784395512,0.0695952707099568,0.219104619792004,0.61292645061461,1.36480290639654,1225.85290122922,-0.0269908441054012,0.413783438572221,0.440637629437988,0.449846230334658,0.441103646853951,0.421514470721476,-0.0457602138805606,0.0465686229517414,0.0977621117556031,0.117391558542677,0.0989405622278004,0.0637842306531087,1.2,0.169583913807249,0.460363309249913,0.925327022120978,920.726618499825,0.00149649032270744,-0.0041511905162737,-0.00153541337298973,-0.26818712223438,-0.00169979692462345,-0.167872824133143,0.00149649032270744,-0.0041511905162737,-0.00153541337298973,-0.26818712223438,-0.00169979692462345,-0.167872824133143,338.722697073508
0.000945498180131087,-0.0194347987013929,-0.00198505532252036,0.00156761976749704,-0.00199501745821096,0.00404080055097755,3.83085956294321,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.016062153073342,-0.00370987448278148,0.0164850213839553,0.0920998662157803,0.278007283130278,184.199732431561,0.908716595647466,1.67788343684114,0,0.155713350298985,0.186336016033932,0.140474774204205,0.066178744996018,-0.0587203300709493,-0.184160191341006,0.155713350298985,0.186336016033932,0.140474774204205,0.066178744996018,-0.0587203300709493,-0.184160191341006,0.155713350298985,0.186336016033932,0.140474774204205,0.066178744996018,-0.0587203300709493,-0.184160191341006,-1.16713854849789e-05,-0.00151519484640472,-7.49733900591116e-06,-0.000816795957406448,-2.53688903022237e-06,-0.000128146211513602,0.551547560829718,0.12857294200776,0.566335336416282,1.75052557775638,3.68248200478292,3501.05115551277,-8.44540963010065e-05,0.124397476769432,0.000929332813460082,0.457486563521377,0.000691835276112274,0.259629415118855,0.000156967369546065,0.100850594223458,0.000371412247086117,0.230899742740265,0.000214531132277179,0.131038990180673,0.610601694856734,1.60831013896213,3.79719039882557,3216.62027792425,-1.27479378791012e-05,-0.0132164938364828,4.61468420043243e-05,0.0350227306388667,-2.0811596910475e-05,-0.0138425859108363,1.86745131721365e-05,-0.00695773156389722,1.88764771058558e-05,0.0100101837067437,-6.04346308950843e-06,0.00107594557324137,0.0417451732229208,0.0722303498260274,0.174506706179505,144.460699652055,0.0212214947343994,-0.341712705534156,0.122204185364315,0.177852449915353,0.306149418877115,-0.100810340015707,-0.162463173377723,0.551547560829718,0.12857294200776,-0.240345150419532,0.766012871110686,0.199871335534001,-0.625995411271029,0.538115900258071,0.112329495121742,-0.236472031998422,0.771629009586703,0.182770908515107,-0.621835506027752,0.649145564408091,-0.0333172059047755,1.15632145583491,0.179456418295714,1.42863721268747,0.537707906177922,1.46149762406057,0.986506517321484,1.27107921414157,1.39423293192314,0.924778748720808,1.68159331132392,-0.766012871110686,-0.199871335534001,0.625995411271029,-0.769556589823909,0.638578620890643,0,-0.638578620890643,-0.769556589823909,0,0,0,1,4.78901693229726,0.924778748720808,1.68159331132392,0.924778748720808,1.68159331132392,0,1.75052557775638,0,1.75052557775638,3.68248200478292,1.00925443987518,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.000201280977042509,0.00720517691762832,0.0172614426309914,0.019423471429913,0.00698913172313158,0.00030967862676172,0.0513901823054685,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,0.904103729130666,1.67680839714399,0.904103729130666,1.67680839714399,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0206750195901424,-0.00478491417993765,0,0.0212214947343994,0.094153005582854,0.282385487081956,188.306011165708,-0.00312422432880176,0.0223683590779405,0.0261006835995467,0.0130435841341299,-0.00694248725852662,-0.0045831742501079,0.0761625126490533,0.262156107324943,1.04432769399158,524.312214649887,0.00312422432880176,0.0223683590779405,0.0261006835995467,0.0130435841341299,0.00694248725852662,0.0045831742501079,0.0761625133151766,0.262156108675459,1.04432769673919,524.312217350919,0.00312422434886571,0.0223683591979836,0.02610068378535,0.0130435843312261,0.00694248737675632,0.00458317427499479,-0.00312422434886571,0.0223683591979836,0.02610068378535,0.0130435843312261,-0.00694248737675632,-0.00458317427499479,-8.44540963010065e-05,0.124397476769432,0.000929332813460082,0.457486563521377,0.000691835276112274,0.259629415118855,0.000156967369546065,0.100850594223458,0.000371412247086117,0.230899742740265,0.000214531132277179,0.131038990180673,601,-0.0511952570655497,0.324107487023409,0.522692337308403,0.1193746500799,0.509317688419551,0.181595741942717,-0.0202209139924071,0.0191925390047975,0.185431938804456,-0.033803464592183,0.118015175144374,-0.106152100991314,-0.0512797111618507,0.448504963792841,0.523621670121863,0.576861213601277,0.510009523695663,0.441225157061572,-0.0200639466228611,0.120043133228255,0.185803351051543,0.197096278148082,0.118229706276651,0.0248868891893591,0.32059376882737,0.61292645061461,1.36480290639654,1225.85290122922,-0.0512669632239716,0.461721457629324,0.523575523279859,0.54183848296241,0.510030335292574,0.455067742972408,-0.0200826211360332,0.127000864792152,0.185784474574437,0.187086094441338,0.11823574973974,0.0238109436161177,1.8,0.347049852396021,0.460363309249913,0.925327022120978,920.726618499825,0.0010299522764321,-0.143832275470825,-0.00291438813598045,-0.45591894375388,-0.00268685273432324,-0.255588614567877,0.0010299522764321,-0.143832275470825,-0.00291438813598045,-0.45591894375388,-0.00268685273432324,-0.255588614567877,562.008865287752
-0.000403647732453247,-0.0222008362396468,3.66196170189514e-05,0.0111656791152702,0.000157255679880897,0.0144157255033464,7.79283882022168,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.0103896657403425,0.0217554677812117,0.0241090342522339,0.0920998662157803,0.278007283130278,184.199732431561,0.37159906615032,1.55270689766645,0,0.28761753567279,0.142838100982651,-0.0277389748843746,-0.106767126175042,-0.193658005038758,-0.211999931268176,0.28761753567279,0.142838100982651,-0.0277389748843746,-0.106767126175042,-0.193658005038758,-0.211999931268176,0.28761753567279,0.142838100982651,-0.0277389748843746,-0.106767126175042,-0.193658005038758,-0.211999931268176,6.12568668041273e-06,-0.00186305944167104,2.6253219622588e-07,8.71334811813769e-05,-2.24811438806599e-06,0.000316770411314095,1.09433757765986,0.279214823446448,1.12939614463247,1.75052557775638,3.68248200478292,3501.05115551277,0.000505229727695511,0.513411084965891,0.00115205262557849,0.496390113679884,0.000705591307824327,0.187506712354879,0.000513113625771,0.339576344440703,0.000279730325642602,0.159079568498948,6.0736722183475e-05,0.0257876023130259,0.828515952241546,1.60831013896213,3.79719039882557,3216.62027792425,-8.62840936526749e-06,-0.0200037393343016,5.98542420627846e-05,0.0362436457870241,-3.61022700268165e-05,-0.0169026922695193,5.95974446933323e-06,-0.0137569050835834,2.58872164121682e-05,0.0119432547580877,-1.0546350693863e-06,0.00834239239798262,0.0489994632929553,0.0722303498260274,0.174506706179505,144.460699652055,0.0261425530921265,-0.397737523600118,0.299498878319927,0.159191528427226,0.376874621007182,-0.272521069130714,-0.157975493576519,1.09433757765986,0.279214823446448,-0.425906629672258,1.00571019676237,0.333961004765405,-0.683272589502792,1.09666902372322,0.259045035718537,-0.426199599091892,1.02715569135268,0.320963274953791,-0.676713055104493,0.649805480884635,-0.015900849420337,1.12434066759629,0.262157339764115,1.29285655460549,0.679413131605884,1.15554762719494,1.10795281291132,0.812133422514683,1.39875632737396,0.381988731890663,1.53095142988524,-1.00571019676237,-0.333961004765405,0.683272589502792,-0.9558770902756,0.293766894469495,0,-0.293766894469495,-0.9558770902756,0,0,0,1,4.78901693229726,0.381988731890663,1.53095142988524,0.381988731890663,1.53095142988524,0,1.75052557775638,0,1.75052557775638,3.68248200478292,1.26089031408033,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.00755606181852438,0.0262563293593456,0.0287597191758719,0.0185269073463773,0.000396990679599661,0.00836165644956082,0.0898576648292797,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,0.365581980321527,1.55130460126277,0.365581980321527,1.55130460126277,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0164067515691354,0.0203531713775353,0,0.0261425530921265,0.094153005582854,0.282385487081956,188.306011165708,0.0353572198041808,0.032732265727839,-0.00665269648352463,-0.0205519962324928,-0.00545683226731651,0.0274155445047482,0.128166555020102,0.262156107324943,1.04432769399158,524.312214649887,0.0353572198041808,0.032732265727839,0.00665269648352463,0.0205519962324928,0.00545683226731651,0.0274155445047482,0.128166555962012,0.262156108675459,1.04432769673919,524.312217350919,0.0353572199271122,0.0327322659569954,0.00665269672335673,0.0205519964249865,0.00545683229549419,0.0274155446340669,0.0353572199271122,0.0327322659569954,-0.00665269672335673,-0.0205519964249865,-0.00545683229549419,0.0274155446340669,0.000505229727695511,0.513411084965891,0.00115205262557849,0.496390113679884,0.000705591307824327,0.187506712354879,0.000513113625771,0.339576344440703,0.000279730325642602,0.159079568498948,6.0736722183475e-05,0.0257876023130259,801,-0.0249705155337029,0.0410854975406089,0.655777344457099,0.197521453058856,0.55738081789671,0.216962034215143,0.122418264130475,-0.11041993776899,0.239552374180288,0.0334141059237574,0.0281169381144549,-0.155106251003467,-0.0244652858060074,0.5544965825065,0.656929397082678,0.693911566738741,0.558086409204535,0.404468746570022,0.122931377756246,0.229156406671712,0.239832104505931,0.192493674422706,0.0281776748366383,-0.129318648690441,0.423928448748795,0.61292645061461,1.36480290639654,1225.85290122922,-0.0244566573966421,0.574500321840801,0.656869542840615,0.657667920951717,0.558122511474562,0.421371438839542,0.122925418011776,0.242913311755296,0.239806217289519,0.180550419664618,0.0281787294717077,-0.137661041088423,2.4,0.444682621260866,0.460363309249913,0.925327022120978,920.726618499825,-0.00090887746014876,-0.535611921205538,-0.00111543300855954,-0.485224434564614,-0.000548335627943432,-0.173090986851533,-0.00090887746014876,-0.535611921205538,-0.00111543300855954,-0.485224434564614,-0.000548335627943432,-0.173090986851533,1609.68332641905
-0.000268179986227288,-0.0180304516164139,7.18742923065951e-05,0.0170224148541047,0.000142637991973893,0.0145120209702623,7.79283454768603,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.0992972918148605,0.0775981091423927,0.126021500960115,0.0920998662157803,0.278007283130278,184.199732431561,-0.263467188081908,1.40470317132028,0,0.26309182233416,0.0847891971656466,-0.194350304697713,-0.241554997803524,-0.192369364556311,-0.051137429592951,0.26309182233416,0.0847891971656466,-0.194350304697713,-0.241554997803524,-0.192369364556311,-0.051137429592951,0.26309182233416,0.0847891971656466,-0.194350304697713,-0.241554997803524,-0.192369364556311,-0.051137429592951,9.49208263087098e-06,-0.00176047462704225,1.1515146829644e-06,0.00050249744990102,-2.96308533469527e-06,0.000357103072705963,1.64049620581757,0.4830611911538,1.71013915097596,1.75052557775638,3.68248200478292,3501.05115551277,0.00126047513943434,0.989307282017117,0.0010014145529248,0.380299356333316,0.000417481978178147,-0.00299983917544816,0.000853134810483047,0.557700162734593,5.91576449996134e-05,0.00432148558288525,-0.000155383095940154,-0.117278678466285,1.20339995607934,1.60831013896213,3.79719039882557,3216.62027792425,-3.39776565754513e-05,-0.0525282204771758,7.10920242185109e-05,0.0383752648751216,-4.79251851086548e-05,-0.0183866429167153,1.76592002442688e-05,-0.0126957938184026,3.77558955413637e-05,0.011890700850094,5.29655327012601e-06,0.0127778204766628,0.0709633599316567,0.0722303498260274,0.174506706179505,144.460699652055,0.13032839141512,-0.260779779340972,0.351148786112698,0.0769063045436115,0.259886938091719,-0.329106173396248,-0.085697433777614,1.64049620581757,0.4830611911538,-0.570948546771681,0.914192278158394,0.38888437397288,-0.531197312988349,1.69047596457899,0.489079778745415,-0.584234054139594,0.921083369643519,0.41377602774511,-0.519163873830939,0.646642468266693,0.0659811960634157,1.03409742812254,0.456338281413618,1.03460094401526,0.906337999715469,0.720504683614059,1.22858563617225,0.285518292104415,1.34385418869816,-0.164169896267047,1.32710506217788,-0.914192278158394,-0.38888437397288,0.531197312988349,-0.999307085269916,-0.0372202811561699,0,0.0372202811561699,-0.999307085269916,0,0,0,1,4.78901693229726,-0.164169896267047,1.32710506217788,-0.164169896267047,1.32710506217788,0,1.75052557775638,0,1.75052557775638,3.68248200478292,1.12656520587614,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.043516420080863,0.0417548480092889,0.0116472618531475,0.00275880296827132,0.00423003054091736,0.0176201223535761,0.121527485806064,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,-0.26998852687116,1.40318335754472,-0.26998852687116,1.40318335754472,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.105818630604113,0.0760782953668331,0,0.13032839141512,0.094153005582854,0.282385487081956,188.306011165708,0.0776155832867516,0.0245024194082551,-0.029662799833569,-0.01794284749432,0.0176938628854549,0.00959971509011462,0.177017227998465,0.262156107324943,1.04432769399158,524.312214649887,0.0776155832867516,0.0245024194082551,0.029662799833569,0.01794284749432,0.0176938628854549,0.00959971509011462,0.177017229089067,0.262156108675459,1.04432769673919,524.312217350919,0.0776155835817649,0.0245024196972355,0.0296627999861944,0.0179428475686006,0.0176938629774334,0.00959971527783847,0.0776155835817649,0.0245024196972355,-0.0296627999861944,-0.0179428475686006,0.0176938629774334,0.00959971527783847,0.00126047513943434,0.989307282017117,0.0010014145529248,0.380299356333316,0.000417481978178147,-0.00299983917544816,0.000853134810483047,0.557700162734593,5.91576449996134e-05,0.00432148558288525,-0.000155383095940154,-0.117278678466285,1001,0.100424199437641,-0.301862670690819,0.779546701899074,0.393408729499005,0.538750056104361,0.299268346861658,0.294160153299944,-0.268719720457649,0.152566278329136,0.0699591036483711,-0.0918232072489587,-0.0704451737932293,0.101684674577076,0.687444611326298,0.780548116451999,0.77370808583232,0.539167538082539,0.29626850768621,0.295013288110427,0.288980442276943,0.152625435974135,0.0742805892312563,-0.0919785903448988,-0.187723852259515,0.493006056364552,0.61292645061461,1.36480290639654,1225.85290122922,0.101718652233651,0.739972831803473,0.78047702442778,0.735332820957199,0.539215463267648,0.314655150602926,0.294995628910183,0.301676236095346,0.152587680078594,0.0623898883811623,-0.091983886898169,-0.200501672736178,3,0.460595681656083,0.460363309249913,0.925327022120978,920.726618499825,-0.00152865512566162,-1.00733773363353,-0.000929540260618246,-0.363276941479211,-0.000274843986204201,0.0175118601457104,-0.00152865512566162,-1.00733773363353,-0.000929540260618246,-0.363276941479211,-0.000274843986204201,0.0175118601457104,3037.71350469967
-0.000164399997304387,-0.0115272840175941,9.32186355362408e-05,0.0227215785938011,0.000136561828218418,0.0132799195640252,7.7928433837012,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.220498017609248,0.125883408444102,0.253901572053252,0.0920998662157803,0.278007283130278,184.199732431561,-0.898277553973406,1.25675908037073,0,0.174098592992584,0.0615629516690011,-0.358272199510939,-0.423356272097089,-0.197043421050282,0.0926835046006017,0.174098592992584,0.0615629516690011,-0.358272199510939,-0.423356272097089,-0.197043421050282,0.0926835046006017,0.174098592992584,0.0615629516690011,-0.358272199510939,-0.423356272097089,-0.197043421050282,0.0926835046006017,-6.01565959707503e-06,-0.002885264544227,2.88791674518863e-06,0.00224374269004257,2.07672343641666e-06,0.00145149193088187,2.15410584591468,0.679290581405052,2.25867387849362,1.75052557775638,3.68248200478292,3501.05115551277,0.00209933563863574,1.52760125155034,0.000582930184410579,0.0860113163971862,6.72722228156619e-06,-0.278678126356889,0.00107837479664574,0.709543162371978,-0.000266810168076538,-0.21648050468226,-0.000360104460240346,-0.259658676402985,1.74251802734493,1.60831013896213,3.79719039882557,3216.62027792425,-1.67187913354128e-05,-0.0563789588644145,9.76674216512929e-05,0.0493724314782434,-5.20176785247517e-05,-0.0181847195462644,2.43324851322835e-05,-0.00539032270345241,4.88488059558964e-05,0.0154051405447155,2.02001080014391e-05,0.0160390660536161,0.0804397258959134,0.0722303498260274,0.174506706179505,144.460699652055,0.258454442410731,-0.00859848178374389,0.319776940984759,-0.0522138324863284,0.0332757211964019,-0.304919285748122,0.0288041353401255,2.15410584591468,0.679290581405052,-0.660173181518924,0.815427765556868,0.207664814850364,-0.205051306114936,2.20359869074352,0.697177971066076,-0.66957056159206,0.817287827176668,0.225726872540107,-0.178904040820967,0.616806195389474,0.205061252627507,0.818158109697416,0.716879000077249,0.625244192285926,1.12343062099267,0.205151156704285,1.28474348922023,-0.243370968146021,1.24830307868787,-0.677779536364158,1.13087567192663,-0.815427765556868,-0.207664814850364,0.205051306114936,-0.965352373818081,-0.260949792802747,0,0.260949792802747,-0.965352373818081,0,0,0,1,4.78901693229726,-0.677779536364158,1.13087567192663,-0.677779536364158,1.13087567192663,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0.866079184778934,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.0904009315368085,0.0538826778245491,0.000985083497921458,0.010300433287492,0.0226584537984817,0.010898606496715,0.189126186441968,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,-0.904279600201519,1.25536028898237,-0.904279600201519,1.25536028898237,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.226500063837362,0.124484617055735,0,0.258454442410731,0.094153005582854,0.282385487081956,188.306011165708,0.0740281181594406,0.0202096601482215,0.0159024715946623,0.0607643339600346,0.0419461465614508,-0.0136836805382364,0.226534410962046,0.262156107324943,1.04432769399158,524.312214649887,0.0740281181594406,0.0202096601482215,0.0159024715946623,0.0607643339600346,0.0419461465614508,0.0136836805382364,0.226534412263964,0.262156108675459,1.04432769673919,524.312217350919,0.0740281185846486,0.0202096604764979,0.0159024716390489,0.0607643341035646,0.0419461467743285,0.0136836806858752,0.0740281185846486,0.0202096604764979,0.0159024716390489,0.0607643341035646,0.0419461467743285,-0.0136836806858752,0.00209933563863574,1.52760125155034,0.000582930184410579,0.0860113163971862,6.72722228156619e-06,-0.278678126356889,0.00107837479664574,0.709543162371978,-0.000266810168076538,-0.21648050468226,-0.000360104460240346,-0.259658676402985,1201,0.318861895924775,-0.652574720246115,0.81727632225681,0.675102608876436,0.447692441657095,0.461616624728483,0.424129648497385,-0.381266821998355,-0.0441197530672418,0.0729504849129307,-0.212517577782317,0.112019884097473,0.32096123156341,0.875026531304229,0.817859252441221,0.761113925273622,0.447699168879377,0.182938498371594,0.425208023294031,0.328276340373622,-0.0443865632353184,-0.143530019769329,-0.212877682242558,-0.147638792305512,0.61502225397455,0.61292645061461,1.36480290639654,1225.85290122922,0.320977950354746,0.931405490168644,0.817761585019569,0.711741493795379,0.447751186557902,0.201123217917859,0.425183690808898,0.333666663077075,-0.0444354120412743,-0.158935160314045,-0.212897882350559,-0.163677858359128,3.6,0.62378374535635,0.460363309249913,0.925327022120978,920.726618499825,-0.00226373563594013,-1.53912853556794,-0.000489711548874349,-0.0632897378033851,0.000129834605936857,0.291958045920914,-0.00226373563594013,-1.53912853556794,-0.000489711548874349,-0.0632897378033851,0.000129834605936857,0.291958045920914,4297.06308776157
-0.000118355788927715,-0.0110586458700885,6.37574035660116e-05,0.0228807119614618,0.000122960252704474,0.0134053832112987,7.79282528641262,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.235098487549015,0.064806745353686,0.24386720380398,0.0920998662157803,0.278007283130278,184.199732431561,-1.43469014899155,1.13174682788113,0,0.197685945742562,0.208742010112012,-0.342508410428141,-0.543268530581616,-0.215997007578745,0.111436118277339,0.197685945742562,0.208742010112012,-0.342508410428141,-0.543268530581616,-0.215997007578745,0.111436118277339,0.197685945742562,0.208742010112012,-0.342508410428141,-0.543268530581616,-0.215997007578745,0.111436118277339,-4.10835119912491e-06,-0.00321288526830009,4.60367655387122e-06,0.00284886854244711,3.03462991718714e-06,0.00174733925629218,2.67591797099306,0.743226170804237,2.77721481496335,1.75052557775638,3.68248200478292,3501.05115551277,0.00299689680133997,2.10970540322251,-9.33211568484582e-05,-0.384396439509466,-0.00049507382481645,-0.608301751305755,0.00123176854332585,0.812744134489596,-0.000646893410335969,-0.466180516361291,-0.000546367152720606,-0.383027821403959,2.44811102998338,1.60831013896213,3.79719039882557,3216.62027792425,1.54377759321589e-05,-0.050157899530278,0.000126119456925755,0.058048742235556,-3.63723151250439e-05,0.00249367739172762,1.29329624871666e-05,-0.0113280545486926,4.51819819116683e-05,0.0163408710305061,3.95589649394013e-05,0.0290647225274047,0.0844500918283378,0.0722303498260274,0.174506706179505,144.460699652055,0.248014979051683,0.187170345085607,0.307192370567302,-0.171138181070891,-0.161278789433269,-0.291149995892513,0.145737076635328,2.67591797099306,0.743226170804237,-0.668129987132646,0.928222448894378,-0.0224785727161022,0.182162771930713,2.71887681410563,0.753206766095486,-0.664218411403723,0.926000986373134,-0.00285220923284572,0.21633798484927,0.534735564981341,0.369537380442203,0.462862032759047,0.914820972131785,0.123000109984204,1.20976821054535,-0.32354792309257,1.26539962393081,-0.767780958227818,1.19358729564015,-1.19959166144253,1.06694008252745,-0.928222448894378,0.0224785727161022,-0.182162771930713,-0.959579340477142,-0.28143825136156,0,0.28143825136156,-0.959579340477142,0,0,0,1,4.78901693229726,-1.19959166144253,1.06694008252745,-1.19959166144253,1.06694008252745,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0.946195263325869,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.137464745628497,0.075962210845222,0.0341433372865714,0.0929761845439788,0.0557754891276213,0.00243205531835626,0.398754022750247,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,-1.43927670013958,1.13067792104431,-1.43927670013958,1.13067792104431,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.239685038697048,0.0637378385168601,0,0.248014979051683,0.094153005582854,0.282385487081956,188.306011165708,0.103654093228756,0.0813623820765057,0.0895033356166942,0.234269314023383,0.0721413764038238,-0.00777190877050472,0.588702410119668,0.262156107324943,1.04432769399158,524.312214649887,0.103654093228756,0.0813623820765057,0.0895033356166942,0.234269314023383,0.0721413764038238,0.00777190877050472,0.588702412130055,0.262156108675459,1.04432769673919,524.312217350919,0.103654093753093,0.0813623824662805,0.0895033358780114,0.234269314454605,0.0721413767378163,0.00777190884024789,0.103654093753093,0.0813623824662805,0.0895033358780114,0.234269314454605,0.0721413767378163,-0.00777190884024789,0.00299689680133997,2.10970540322251,-9.33211568484582e-05,-0.384396439509466,-0.00049507382481645,-0.608301751305755,0.00123176854332585,0.812744134489596,-0.000646893410335969,-0.466180516361291,-0.000546367152720606,-0.383027821403959,1401,0.601707657623628,-1.01255965824828,0.725072852245824,0.975216814767807,0.284705697881791,0.733326190834704,0.523105423783324,-0.422969299885764,-0.260670298089081,0.0349585676064093,-0.333446115180703,0.313284645130488,0.604704554424968,1.09714574497423,0.724979531088976,0.590820375258341,0.284210624056974,0.125024439528949,0.524337192326649,0.389774834603831,-0.261317191499417,-0.431221948754881,-0.333992482333424,-0.0697431762734715,0.8930330595787,0.61292645061461,1.36480290639654,1225.85290122922,0.604689116649036,1.14730364450451,0.72485341163205,0.532771633022785,0.284246996372099,0.122530762137221,0.524324259364162,0.401102889152524,-0.261362373481329,-0.447562819785388,-0.334032041298363,-0.0988078988008762,4.2,0.744431583964401,0.460363309249913,0.925327022120978,920.726618499825,-0.0031152525902677,-2.1207640490926,0.000157078560414511,0.407277151470928,0.000618034077520942,0.621707134517054,-0.0031152525902677,-2.1207640490926,0.000157078560414511,0.407277151470928,0.000618034077520942,0.621707134517054,5557.84026573682
-0.000794103394360479,0.00556719834838093,-0.000184465473125228,0.00538775265651426,0.000641260157520619,0.012659167133183,2.09003318263961,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,-0.0174239607618303,-0.00985828324808935,0.0200194944299141,0.0920998662157803,0.278007283130278,184.199732431561,-1.79971803841964,1.04667619549341,0,-0.0149581754750796,0.18197269184708,-0.197184799967106,-0.419094676702214,-0.153339279750171,-0.0121906668492505,-0.0149581754750796,0.18197269184708,-0.197184799967106,-0.419094676702214,-0.153339279750171,-0.0121906668492505,-0.0149581754750796,0.18197269184708,-0.197184799967106,-0.419094676702214,-0.153339279750171,-0.0121906668492505,-1.43775951088267e-05,-0.00225903518257695,-2.18533886135607e-06,0.00176591157793934,8.29687868951836e-06,0.00208071355892382,3.25862038720833,0.753631774590181,3.34463266736449,1.75052557775638,3.68248200478292,3501.05115551277,0.00392586736817724,2.71080900541654,-0.000915418562050352,-0.95400957732496,-0.00115203543797738,-1.04498806589006,0.00133525717952065,0.882381481611693,-0.000971577929794798,-0.687274835568051,-0.000799513374755367,-0.541957198200534,3.30080325412073,1.60831013896213,3.79719039882557,3216.62027792425,2.64906333318216e-05,-0.0516303381682841,0.000169415023224317,0.0792396688798222,8.60532948877835e-06,0.0315265395002414,3.42832758781775e-06,-0.0155995138254662,4.76213936493886e-05,0.0134366585761713,3.23995903142027e-05,0.0328095822005594,0.106952932416151,0.0722303498260274,0.174506706179505,144.460699652055,0.0226461530275018,0.297759434015455,0.287118091268628,-0.273325646519018,-0.272176705491473,-0.290105344382507,0.243221869424243,3.25862038720833,0.753631774590181,-0.592117143494611,0.900620836450343,-0.042183492850584,0.590508255706164,3.28487516925973,0.744523183366109,-0.567950264624164,0.844974339242293,-0.0138384837133187,0.62123843196898,0.376909438921494,0.529565175263522,-0.00486635970357707,0.925478347037573,-0.435130937808954,1.05728272036335,-0.884211438635856,1.08603517725071,-1.33408611846066,1.09665461473735,-1.78229407765781,1.0565344787415,-0.900620836450343,0.042183492850584,-0.590508255706164,-0.996017687104779,-0.089155857768552,0,0.089155857768552,-0.996017687104779,0,0,0,1,4.78901693229726,-1.78229407765781,1.0565344787415,-1.78229407765781,1.0565344787415,0,1.75052557775638,0,1.75052557775638,3.68248200478292,1.07777425195387,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.19017999093828,0.155675900351387,0.106394433969789,0.325645952006574,0.115657355829684,0.000127388553537004,0.89368102164925,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,-1.80237115714403,1.04605787975859,-1.80237115714403,1.04605787975859,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0200770794862246,-0.0104765989829165,0,0.0226461530275018,0.094153005582854,0.282385487081956,188.306011165708,-0.0092252045309181,0.101538772280585,0.0909594622289056,0.338220543655592,0.0737488145176916,0.000194584224677468,0.61388738143837,0.262156107324943,1.04432769399158,524.312214649887,0.0092252045309181,0.101538772280585,0.0909594622289056,0.338220543655592,0.0737488145176916,0.000194584224677468,0.613887384378323,0.262156108675459,1.04432769673919,524.312217350919,0.00922520514765137,0.101538772838574,0.090959462690196,0.338220544462619,0.0737488149986434,0.000194584240639206,-0.00922520514765137,0.101538772838574,0.090959462690196,0.338220544462619,0.0737488149986434,0.000194584240639206,0.00392586736817724,2.71080900541654,-0.000915418562050352,-0.95400957732496,-0.00115203543797738,-1.04498806589006,0.00133525717952065,0.882381481611693,-0.000971577929794798,-0.687274835568051,-0.000799513374755367,-0.541957198200534,1601,0.948312789424094,-1.32502986821901,0.507233281104689,1.18732867103132,0.0414889979083098,1.15786340222313,0.615398057857506,-0.324392412988683,-0.460318859798517,-0.119751746406265,-0.480152367440121,0.525995459351837,0.952238656792271,1.38577913719753,0.506317862542639,0.233319093706362,0.0403369624703324,0.112875336333068,0.616733315037026,0.557989068623011,-0.461290437728312,-0.807026581974316,-0.480951880814877,-0.0159617388486971,1.33692260183546,0.61292645061461,1.36480290639654,1225.85290122922,0.95221216615894,1.43740947536582,0.506148447519414,0.15407942482654,0.0403283571408436,0.081348796832827,0.616729886709439,0.573588582448477,-0.461338059121961,-0.820463240550487,-0.480984280405191,-0.0487713210492565,4.8,0.521077295650412,0.460363309249913,0.925327022120978,920.726618499825,-0.00471997076253777,-2.70524180706816,0.000730953088925115,0.959397329981474,0.001793295595498,1.05764723302325,-0.00471997076253777,-2.70524180706816,0.000730953088925115,0.959397329981474,0.001793295595498,1.05764723302325,6513.34734531346
0.000434504225056198,0.0173319399611667,4.63361823916375e-05,-0.00678784715258729,-1.52563631625469e-05,-0.0214329094535461,7.60859001384657,0.591904792759404,1.14576370032231,0.925327022120978,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,0.132415317694164,-0.0407808665878489,0.138552861535597,0.0920998662157803,0.278007283130278,184.199732431561,-1.9706214526297,1.00684674151156,0,-0.319545739648838,-0.0362741754809965,0.0337725907510824,0.0827605362647343,0.28560129665406,0.366888547596181,-0.319545739648838,-0.0362741754809965,0.0337725907510824,0.0827605362647343,0.28560129665406,0.366888547596181,-0.319545739648838,-0.0362741754809965,0.0337725907510824,0.0827605362647343,0.28560129665406,0.366888547596181,1.61946811127899e-05,-0.00090476102644182,1.88186624493856e-06,0.00134765619176562,4.66213814226655e-08,-0.000385627249961821,3.57936307987439,0.762538645232278,3.65968649518514,1.75052557775638,3.68248200478292,3501.05115551277,0.00435236153110541,2.9659780967768,-0.00125012288886392,-1.21228701258183,-0.00147759861494398,-1.24948811242524,0.00102457317613441,0.667883240283012,-0.000820688652843848,-0.584952157056229,-0.000646439915120867,-0.4455716273587,3.57976009931525,1.60831013896213,3.79719039882557,3216.62027792425,1.17239648549372e-05,-0.0702833805397876,0.000220113575027131,0.0983601700389832,5.21972821263261e-05,0.0622845178659693,-1.31971243190199e-05,-0.0318284530318117,3.62939321943423e-05,0.00826763570547651,4.6498029594555e-05,0.034594506108638,0.144125212356915,0.0722303498260274,0.174506706179505,144.460699652055,0.137816401693232,0.223681168458775,-0.0415643860270154,-0.20044205931407,-0.215072777928287,0.00718161922494484,0.205762887296585,3.57936307987439,0.762538645232278,-0.439213408911857,0.158539130841202,0.0121012352996961,0.568845986820332,3.56077183977557,0.769229732592478,-0.398059214293964,0.0778291658173146,0.0730120140153575,0.579949270440105,0.181611884205211,0.624113069495771,-0.36159967677837,0.710259456615495,-0.810510650553503,0.678971477705675,-1.25418134205137,0.754179971280591,-1.66917784170445,0.928185446124607,-2.10303677032386,1.04762760809941,-0.158539130841202,-0.0121012352996961,-0.568845986820332,-0.964130952487587,0.265427026610666,0,-0.265427026610666,-0.964130952487587,0,0,0,1,4.78901693229726,-2.10303677032386,1.04762760809941,-2.10303677032386,1.04762760809941,0,1.75052557775638,0,1.75052557775638,3.68248200478292,0.59064951758658,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.110991686125609,0.113729252132866,0.103656721603686,0.294428094602678,0.0706051794701569,0.0033246291398655,0.696735563074861,0.278189089784484,0.931343486654216,0.713934821100647,3.59635182118723,1,-1.97145238893502,1.00665308979613,-1.97145238893502,1.00665308979613,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,0.131584381388842,-0.0409745183032797,0,0.137816401693232,0.094153005582854,0.282385487081956,188.306011165708,-0.150554330747772,-0.0173001005432957,-0.0153772295272122,-0.0635079234902688,-0.10732316008334,0.0299171869751023,0.383979931366991,0.262156107324943,1.04432769399158,524.312214649887,0.150554330747772,0.0173001005432957,0.0153772295272122,0.0635079234902688,0.10732316008334,0.0299171869751023,0.383979933995078,0.262156108675459,1.04432769673919,524.312217350919,0.150554331218923,0.0173001010202218,0.015377229982529,0.0635079242576385,0.10732316045912,0.0299171870566453,-0.150554331218923,-0.0173001010202218,-0.015377229982529,-0.0635079242576385,-0.10732316045912,0.0299171870566453,0.00435236153110541,2.9659780967768,-0.00125012288886392,-1.21228701258183,-0.00147759861494398,-1.24948811242524,0.00102457317613441,0.667883240283012,-0.000820688652843848,-0.584952157056229,-0.000646439915120867,-0.4455716273587,1801,1.28327178012911,-1.26928698515785,0.228112507522006,0.974784039074889,-0.227631978185726,1.3778688695802,0.470126540853342,-0.190957140907298,-0.454496171574594,-0.182417499110443,-0.375133228162216,0.527114611604624,1.28762414166022,1.69669111161896,0.226862384633142,-0.237502973506944,-0.22910957680067,0.128380757154956,0.471151114029477,0.476926099375714,-0.455316860227438,-0.767369656166671,-0.375779668077337,0.0815429842459239,1.18045377976002,0.61292645061461,1.36480290639654,1225.85290122922,1.28761241769536,1.76697449215874,0.226642271058115,-0.335863143545927,-0.229161774082796,0.066096239288987,0.471164311153796,0.508754552407525,-0.455353154159633,-0.775637291872148,-0.375826166106932,0.0469484781372859,5.4,0.572355219065164,0.460363309249913,0.925327022120978,920.726618499825,-0.00391785730604922,-2.94864615681564,0.00129645907125557,1.20549916542924,0.00146234225178145,1.2280552029717,-0.00391785730604922,-2.94864615681564,0.00129645907125557,1.20549916542924,0.00146234225178145,1.2280552029717,2947.95027809884


==> imgs/NoDefence_YesAttackNumericResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.591904792759404,1.14576370032231,0.925327022120978,0.003,0.0613015329427032,0.0461291890992187,0.107430722041922,0.186973041613379,0.278007283130278,0.128331973349151,0.0920998662157803,0.278007283130278,184.199732431561,1.75052557775638,3.68248200478292,3501.05115551277,1.60831013896213,3.79719039882557,3216.62027792425,0.0722303498260274,0.174506706179505,144.460699652055,4.78901693229726,1.75052557775638,0,1.75052557775638,3.68248200478292,0.798317464914399,1.28289254678963,1596.6349298288,3.68248200478292,2.20452500479399,0.262156107324943,1.04432769399158,524.312214649887,0.262156108675459,1.04432769673919,524.312217350919,0.61292645061461,1.36480290639654,1225.85290122922,0.460363309249913,920.726618499825


==> imgs/NoDefence_YesAttackStringResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.59,1.15,0.93,3 \cdot 10^{-3},0.06,0.05,0.11,0.19,0.28,0.13,0.09,0.28,184.2,1.75,3.68,3.5 \cdot 10^{3},1.61,3.8,3.22 \cdot 10^{3},0.07,0.17,144.46,4.79,1.75,0,1.75,3.68,0.8,1.28,1.6 \cdot 10^{3},3.68,2.2,0.26,1.04,524.31,0.26,1.04,524.31,0.61,1.36,1.23 \cdot 10^{3},0.46,920.73


==> imgs/YesDefence_YesAttackConstants.csv <==
ADStau,ADStauPrime,ARLyear,Nsteps,Ts,att_pFinal,desiredChiSquare,detectionWindow,durationSeconds,oInit,pFinal,pInit,procCovBlk,procQc,qInit,scalingExcessHours,scalingExcessPerc,scalingExpSteepness,scalingL,scalingOneMinusP,scalingZx,scalingZy,senseCovBlk
779.28,7.79,9.51 \cdot 10^{-5},2000,3 \cdot 10^{-3},-2,10^{6},100,6,1.96,1.48,1.48,9 \cdot 10^{-13},0.1,0,0.83,99.9,8,0,10^{-6},50.83,1,10^{-4}
[],[],[],[],[],1,[],[],[],0,1.81,1.81,4.5 \cdot 10^{-10},[],0.39,[],[],[],[],[],[],[],[]
[],[],[],[],[],[],[],[],[],0,0,0,4.5 \cdot 10^{-10},[],0.39,[],[],[],[],[],[],[],[]
[],[],[],[],[],[],[],[],[],[],[],[],3 \cdot 10^{-7},[],0.39,[],[],[],[],[],[],[],[]
[],[],[],[],[],[],[],[],[],[],[],[],[],[],0.39,[],[],[],[],[],[],[],[]
[],[],[],[],[],[],[],[],[],[],[],[],[],[],0.39,[],[],[],[],[],[],[],[]


==> imgs/YesDefence_YesAttackDecim.csv <==
ADS_r_1,ADS_r_2,ADS_r_3,ADS_r_4,ADS_r_5,ADS_r_6,ADS_z,FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_1,attackerDeviation_HandP_2,attackerDeviation_HandP_l2,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,attacker_p_goal3D_1,attacker_p_goal3D_2,attacker_p_goal3D_3,ddot_q_control_1,ddot_q_control_2,ddot_q_control_3,ddot_q_control_4,ddot_q_control_5,ddot_q_control_6,ddot_q_final_1,ddot_q_final_2,ddot_q_final_3,ddot_q_final_4,ddot_q_final_5,ddot_q_final_6,ddot_q_final_unsaturated_1,ddot_q_final_unsaturated_2,ddot_q_final_unsaturated_3,ddot_q_final_unsaturated_4,ddot_q_final_unsaturated_5,ddot_q_final_unsaturated_6,delta_y_optimal_1,delta_y_optimal_2,delta_y_optimal_3,delta_y_optimal_4,delta_y_optimal_5,delta_y_optimal_6,deviation_HandP_1,deviation_HandP_2,deviation_HandP_l2,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_1,deviation_xEstxReal_2,deviation_xEstxReal_3,deviation_xEstxReal_4,deviation_xEstxReal_5,deviation_xEstxReal_6,deviation_xEstxReal_7,deviation_xEstxReal_8,deviation_xEstxReal_9,deviation_xEstxReal_10,deviation_xEstxReal_11,deviation_xEstxReal_12,deviation_xEstxReal_l2,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_1,deviation_xSFPxReal_2,deviation_xSFPxReal_3,deviation_xSFPxReal_4,deviation_xSFPxReal_5,deviation_xSFPxReal_6,deviation_xSFPxReal_7,deviation_xSFPxReal_8,deviation_xSFPxReal_9,deviation_xSFPxReal_10,deviation_xSFPxReal_11,deviation_xSFPxReal_12,deviation_xSFPxReal_l2,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,distance2attackGoal,error_estimated_pose_1,error_estimated_pose_2,error_estimated_pose_3,error_estimated_vel_1,error_estimated_vel_2,error_estimated_vel_3,error_real_pose_1,error_real_pose_2,error_real_pose_3,error_real_vel_1,error_real_vel_2,error_real_vel_3,error_sensingFreeProjected_pose_1,error_sensingFreeProjected_pose_2,error_sensingFreeProjected_pose_3,error_sensingFreeProjected_vel_1,error_sensingFreeProjected_vel_2,error_sensingFreeProjected_vel_3,frame1Pos_1,frame1Pos_2,frame2Pos_1,frame2Pos_2,frame3Pos_1,frame3Pos_2,frame4Pos_1,frame4Pos_2,frame5Pos_1,frame5Pos_2,frame6Pos_1,frame6Pos_2,gainScaling_q,gs_avg,gs_max,gs_min,handGeneralizedVelocity_task_1,handGeneralizedVelocity_task_2,handGeneralizedVelocity_task_3,handOrientation_1,handOrientation_2,handOrientation_3,handOrientation_4,handOrientation_5,handOrientation_6,handOrientation_7,handOrientation_8,handOrientation_9,handPathLength,handPosition_task_1,handPosition_task_2,handPosition_task3D_1,handPosition_task3D_2,handPosition_task3D_3,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,kinNrg_1,kinNrg_2,kinNrg_3,kinNrg_4,kinNrg_5,kinNrg_6,kinNrgTot,kinNrgTotAvg,kinNrgTotMax,maxActuationDiff,maxAttackImpact,multiJacobianIndexes_kstar,p_goal_attacker_1,p_goal_attacker_2,p_goal_attacker3D_1,p_goal_attacker3D_2,p_goal_attacker3D_3,p_goal_task_1,p_goal_task_2,p_goal_task3D_1,p_goal_task3D_2,p_goal_task3D_3,positionError_1,positionError_2,positionError_3,positionError_l2,positionError_l2_avg,positionError_l2_max,positionError_l2_tot,power_PD_1,power_PD_2,power_PD_3,power_PD_4,power_PD_5,power_PD_6,power_PD_l1,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_PD_s_abs_1,power_PD_s_abs_2,power_PD_s_abs_3,power_PD_s_abs_4,power_PD_s_abs_5,power_PD_s_abs_6,power_final_l1,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,power_final_s_abs_1,power_final_s_abs_2,power_final_s_abs_3,power_final_s_abs_4,power_final_s_abs_5,power_final_s_abs_6,power_nom_1,power_nom_2,power_nom_3,power_nom_4,power_nom_5,power_nom_6,q_realMINUSq_hat_1,q_realMINUSq_hat_2,q_realMINUSq_hat_3,q_realMINUSq_hat_4,q_realMINUSq_hat_5,q_realMINUSq_hat_6,qd_realMINUSq_hat_1,qd_realMINUSq_hat_2,qd_realMINUSq_hat_3,qd_realMINUSq_hat_4,qd_realMINUSq_hat_5,qd_realMINUSq_hat_6,samples,sys_observer_q_hat_1,sys_observer_q_hat_2,sys_observer_q_hat_3,sys_observer_q_hat_4,sys_observer_q_hat_5,sys_observer_q_hat_6,sys_observer_qdot_hat_1,sys_observer_qdot_hat_2,sys_observer_qdot_hat_3,sys_observer_qdot_hat_4,sys_observer_qdot_hat_5,sys_observer_qdot_hat_6,sys_real_q_1,sys_real_q_2,sys_real_q_3,sys_real_q_4,sys_real_q_5,sys_real_q_6,sys_real_qdot_1,sys_real_qdot_2,sys_real_qdot_3,sys_real_qdot_4,sys_real_qdot_5,sys_real_qdot_6,sys_real_qdot_l2,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,sys_sensingFreeProjected_q_1,sys_sensingFreeProjected_q_2,sys_sensingFreeProjected_q_3,sys_sensingFreeProjected_q_4,sys_sensingFreeProjected_q_5,sys_sensingFreeProjected_q_6,sys_sensingFreeProjected_qdot_1,sys_sensingFreeProjected_qdot_2,sys_sensingFreeProjected_qdot_3,sys_sensingFreeProjected_qdot_4,sys_sensingFreeProjected_qdot_5,sys_sensingFreeProjected_qdot_6,target_gainScaling,time,u_final_l2,u_final_l2_avg,u_final_l2_max,u_final_l2_tot,yAttack_1,yAttack_2,yAttack_3,yAttack_4,yAttack_5,yAttack_6,y_prev_total_attack_1,y_prev_total_attack_2,y_prev_total_attack_3,y_prev_total_attack_4,y_prev_total_attack_5,y_prev_total_attack_6,zProj
-2.58663777885434e-07,-4.61129384201064e-05,-3.09134703779801e-07,-4.15976375176541e-05,-1.85498536975359e-07,-1.61597350175624e-05,3.88726644620149e-05,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-4.44089209850063e-16,-4.44089209850063e-16,6.2803698347351e-16,1.11564103250314,2.21399808279945,2231.28206500628,1.47632630955053,1.81016625333168,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,0,0,0,0.671195197400377,1.50377494343962,1342.39039480075,0,0,0,0,0,0,0,0,0,0,0,0,0,0.481860881070642,1.01713197237168,963.721762141285,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0722303498260269,0.174506706179503,144.460699652054,3.56948055379948e-08,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.65,0,1.15813354960072,0.210476354420575,1.47633101673077,0.528674990357338,1.64853741595474,0.944421254401063,1.64853576301245,1.39442125439803,1.47632630955053,1.81016625333168,1,0.136221512704271,1,3.83449731592225e-09,0,0,0,-0.382687674359823,0.923877775408127,0,-0.923877775408127,-0.382687674359823,0,0,0,1,2.06492740847601,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0,0,0,0,0,0,0,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,1.47632627478729,1.81016624523003,1.47632627478729,1.81016624523003,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-3.47632322927893e-08,-8.10165556863751e-09,0,3.56948055379948e-08,1.11914872210776,2.21561753267892,2238.29744421553,0,-0,-0,-0,0,0,0,0.00492236061990428,0.147863388971346,9.84472123980856,0,0,0,0,0,0,0,0.0049223608690619,0.147863389195343,9.84472173812381,0,0,0,0,0,0,0,-0,-0,-0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,0,0.119663231489993,0.145715231762375,239.326462979985,0,0.3927,0.3927,0.3927,0.3927,0.3927,0,-0,-0,-0,0,0,1,0,0,0.0612891499210333,1.9486897954627,122.578299842067,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,-2.58663777885434e-07,-4.6112938420128e-05,-3.09134703755417e-07,-4.15976375176599e-05,-1.85498536977903e-07,-1.61597350175847e-05,0
0.000450210182178196,1.17298705142876e-05,-0.000281915589360804,-0.00867631266792551,-0.000383970280360246,-0.00844935530914054,1.38876962617264,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-0.00457017446672059,-0.00542160111349688,0.00709085702084983,1.11564103250314,2.21399808279945,2231.28206500628,1.44652667905392,1.80322137737922,0,-0.069827451219262,0.0481378417655728,0.111723508275713,0.130043708000647,0.104934232518458,0.0512864421302744,-0.069827451219262,0.0481378417655728,0.111723508275713,0.130043708000647,0.104934232518458,0.0512864421302744,-0.069827451219262,0.0481378417655728,0.111723508275713,0.130043708000647,0.104934232518458,0.0512864421302744,1.875498071635e-06,-0.000314036836394659,-5.64669824831793e-06,-0.000934911910466998,-5.21928296304858e-06,-0.000514157194488333,0.0252294560298902,0.00152327483896531,0.0252753994587462,0.671195197400377,1.50377494343962,1342.39039480075,-3.40903903402285e-05,-0.00448240330931532,0.000112178049867462,0.0669555783150096,8.27220453731847e-05,0.0392616234699368,-2.02081870757237e-06,-0.000527337829065493,9.27772339716568e-05,0.0565323562509688,7.16174822079849e-05,0.0465707329434402,0.106816053894302,0.481860881070642,1.01713197237168,963.721762141285,-8.93573985674603e-06,0.000211278144888971,8.03353955147745e-06,0.004498935253199,-1.35190548745667e-05,-0.0151653968496462,5.02727651776128e-06,0.0031168992819122,1.72654386064869e-05,0.00679980758027362,6.73890570104807e-06,0.0041680157275104,0.0179888802812495,0.0722303498260269,0.174506706179503,144.460699652054,0.0078106213056933,-0.0694011432394082,-0.00681584831179016,0.0440098630824718,0.0529709002786252,0.00549617421947823,-0.0299419355093086,0.0252294560298902,0.00152327483896531,-0.00692366640996906,0.143648658062724,0.0187725133255321,-0.132680060772124,0.0253548137110924,0.0043075672979298,-0.0121582245183819,0.127250260747809,0.0205492148394039,-0.118566306561603,0.649994371393248,-0.00270502441691384,1.15843824972997,0.207020564345919,1.47506027765251,0.526786871880368,1.64003213605849,0.945456533945911,1.62904661790017,1.39532242328494,1.45109685352064,1.80864297849272,0.9552826179127,0.136221512704271,1,3.83449731592225e-09,-0.143648658062724,-0.0187725133255321,0.132680060772124,-0.395443920843405,0.918490122683959,0,-0.918490122683959,-0.395443920843405,0,0,0,1,2.06492740847601,1.45109685352064,1.80864297849272,1.45109685352064,1.80864297849272,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.196446793677762,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.000213008579974873,0.000137524240779865,0.000541040968571546,0.00106749550096572,0.0005709999905333,0.000284201201943423,0.00281427048276873,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,1.44567322267178,1.80302247730543,1.44567322267178,1.80302247730543,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.00542363084885356,-0.00562050118728874,0,0.0078106213056933,1.11914872210776,2.21561753267892,2238.29744421553,0.00144125136055058,0.000798346143730627,0.0036751463208208,0.00600879469319143,0.00354609392627868,0.00122272985546373,0.0166923623000358,0.00492236061990428,0.147863388971346,9.84472123980856,0.00144125136055058,0.000798346143730627,0.0036751463208208,0.00600879469319143,0.00354609392627868,0.00122272985546373,0.0166923624739963,0.0049223608690619,0.147863389195343,9.84472173812381,0.00144125138119076,0.000798346160315212,0.00367514635371581,0.00600879473939739,0.00354609396007217,0.00122272987930492,0.00144125138119076,0.000798346160315212,0.00367514635371581,0.00600879473939739,0.00354609396007217,0.00122272987930492,-3.40903903402285e-05,-0.00448240330931532,0.000112178049867462,0.0669555783150096,8.27220453731847e-05,0.0392616234699368,-2.02081870757237e-06,-0.000527337829065493,9.27772339716568e-05,0.0565323562509688,7.16174822079849e-05,0.0465707329434402,201,-0.00412749764796621,0.399866945919273,0.399003809623316,0.338145415846486,0.399688356350586,0.342874805183725,-0.0206381623187974,0.0171119234904479,0.0328022366304895,-0.0103263934114018,0.0337218727350898,-0.0227295416165194,-0.00416158803830644,0.395384542609958,0.399115987673184,0.405100994161496,0.399771078395959,0.382136428653662,-0.020640183137505,0.0165845856613824,0.0328950138644612,0.046205962839567,0.0337934902172978,0.0238411913269208,0.0750236027229929,0.119663231489993,0.145715231762375,239.326462979985,-0.0041526522984497,0.395173264465069,0.399107954133632,0.400602058908297,0.399784597450833,0.397301825503308,-0.0206452104140228,0.0134676863794702,0.0328777484258547,0.0394061552592934,0.0337867513115967,0.0196731755994104,0.907010990862155,0.6,0.224116321017092,0.0612891499210333,1.9486897954627,122.578299842067,0.000484300572518425,0.00449413317982959,-0.000394093639228281,-0.0756318909829351,-0.000466692325733405,-0.0477109787790773,0.000484300572518425,0.00449413317982959,-0.000394093639228281,-0.0756318909829351,-0.000466692325733405,-0.0477109787790773,90.1019125896689
0.000584123767428273,-0.00174332939986571,-0.00068142360324791,0.00646151022570207,-0.00078738661325195,0.00195951952145967,0.473299829371014,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-0.0288886224649783,-0.0242622618849284,0.0377254537374555,1.11564103250314,2.21399808279945,2231.28206500628,1.2747102740633,1.76317914868805,0,3.47779398203194e-08,2.41759881827931e-06,3.21842394649838e-06,2.67187933640706e-06,1.33361349743431e-06,-9.08478331153263e-07,3.47779398203194e-08,2.41759881827931e-06,3.21842394649838e-06,2.67187933640706e-06,1.33361349743431e-06,-9.08478331153263e-07,3.47779398203194e-08,2.41759881827931e-06,3.21842394649838e-06,2.67187933640706e-06,1.33361349743431e-06,-9.08478331153263e-07,-7.26998870211618e-08,1.42880925998964e-07,8.39453178314335e-08,-8.24708366628474e-07,9.72205930453816e-08,-2.52925110821295e-07,0.172727413022252,0.0227248427587083,0.174215893901124,0.671195197400377,1.50377494343962,1342.39039480075,-2.1020868278418e-05,0.0356434906527449,0.00036977122746551,0.201116664216502,0.00024724944740967,0.114961406310613,5.09633338504623e-05,0.0277051642175846,0.000198485174358692,0.128793510373201,0.000136182234818309,0.0876152815000167,0.282783551196769,0.481860881070642,1.01713197237168,963.721762141285,-3.97965401191525e-06,-0.00430601083436,4.5955106691753e-05,0.029471956470404,-3.8117303952756e-05,-0.020461642621275,1.1163753850893e-05,-0.0032174579032045,3.47661795368492e-05,0.0234498406773922,6.41621175092449e-06,0.00581104005684813,0.04358711932531,0.0722303498260269,0.174506706179503,144.460699652054,0.0402016254166763,-0.198105375481137,0.0370617311573711,0.10638397574561,0.0554684443253845,0.0106423386050323,-0.0159330830152727,0.172727413022252,0.0227248427587083,-0.0695169945989258,0.302399353174392,0.0454225071462662,-0.260432669849103,0.151130420181832,0.0200552745881428,-0.0671684186337835,0.276360319393433,0.0338713715133491,-0.234336900872928,0.649873688080878,-0.0128136466377811,1.15933203951135,0.194435450242637,1.46727768373859,0.522565729554788,1.59500169845744,0.95405915483969,1.53180675441075,1.39959972431337,1.30359889652827,1.78744141057298,3.23690987338542e-06,0.136221512704271,1,3.83449731592225e-09,-0.302399353174392,-0.0454225071462662,0.260432669849103,-0.507128573072171,0.861870413910226,0,-0.861870413910226,-0.507128573072171,0,0,0,1,2.06492740847601,1.30359889652827,1.78744141057298,1.30359889652827,1.78744141057298,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.401663725621913,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.000389440765730489,0.00052802593608991,0.00233411455004692,0.00482931734294422,0.0017051536286852,0.00047566192033806,0.0102617141438348,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,1.27202709186722,1.76255382658844,1.27202709186722,1.76255382658844,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.0315718046610511,-0.0248875839845331,0,0.0402016254166763,1.11914872210776,2.21561753267892,2238.29744421553,-9.43469960642747e-10,7.85321086009507e-08,2.19828710580939e-07,2.62489659250278e-07,7.78217883209156e-08,-2.79898763680734e-08,6.676056130818e-07,0.00492236061990428,0.147863388971346,9.84472123980856,9.43469960642747e-10,7.85321086009507e-08,2.19828710580939e-07,2.62489659250278e-07,7.78217883209156e-08,2.79898763680734e-08,6.67920933506209e-07,0.0049223608690619,0.147863389195343,9.84472173812381,9.70598363461235e-10,7.85645921164154e-08,2.19897013798364e-07,2.62587900834647e-07,7.78801424006176e-08,2.80206859927043e-08,-9.70598363461235e-10,7.85645921164154e-08,2.19897013798364e-07,2.62587900834647e-07,7.78801424006176e-08,-2.80206859927043e-08,-2.1020868278418e-05,0.0356434906527449,0.00036977122746551,0.201116664216502,0.00024724944740967,0.114961406310613,5.09633338504623e-05,0.0277051642175846,0.000198485174358692,0.128793510373201,0.000136182234818309,0.0876152815000167,401,-0.0196935586865849,0.370428179299898,0.430393716041729,0.264771864979606,0.428438916627864,0.2759895370781,-0.0279594124391121,0.00479178751915246,0.0681259548167151,-0.0305151572841897,0.0582616538327143,-0.0567717434300073,-0.0197145795548633,0.406071669952643,0.430763487269194,0.465888529196108,0.428686166075274,0.390950943388713,-0.0279084491052616,0.0324969517367371,0.0683244399910738,0.0982783530890116,0.0583978360675326,0.0308435380700094,0.143260002400075,0.119663231489993,0.145715231762375,239.326462979985,-0.0197105999008514,0.410377680787003,0.430717532162503,0.436416572725704,0.428724283379227,0.411412586009988,-0.0279196128591125,0.0357144096399416,0.0682896738115369,0.0748285124116194,0.0583914198557816,0.0250324980131613,1.37567528890603e-06,1.2,5.09382403285301e-06,0.0612891499210333,1.9486897954627,122.578299842067,0.000605144635706689,-0.0373868200526106,-0.00105119483071343,-0.1946551539908,-0.00103463606066162,-0.113001886789153,0.000605144635706689,-0.0373868200526106,-0.00105119483071343,-0.1946551539908,-0.00103463606066162,-0.113001886789153,166.8515696971
0.00031292014017277,-0.000150073648946203,-0.000812468932183119,0.00777682361143245,-0.000800267857420711,0.00299349123548959,0.669679375509361,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-0.2323739380041,-0.0702019454469693,0.242746699685233,1.11564103250314,2.21399808279945,2231.28206500628,0.908716595647466,1.67788343684114,0,0.000284910158473124,0.000145508734296596,2.69203256936801e-05,-4.85055379394767e-05,-0.000107374336454229,-0.000122201739472923,0.000284910158473124,0.000145508734296596,2.69203256936801e-05,-4.85055379394767e-05,-0.000107374336454229,-0.000122201739472923,0.000284910158473124,0.000145508734296596,2.69203256936801e-05,-4.85055379394767e-05,-0.000107374336454229,-0.000122201739472923,-9.48095489480525e-08,-1.46927271355694e-05,-9.34018830775472e-08,-1.15732924251007e-05,-4.88528745696111e-08,-3.78311778240528e-06,0.335235775898961,0.0620808710435721,0.34093556574829,0.671195197400377,1.50377494343962,1342.39039480075,3.32746390555722e-06,0.0828013500171838,0.000510745204861773,0.240461070691535,0.00037029968991753,0.129470791113061,9.45256295059836e-05,0.0506965589460224,0.000154320844889866,0.091516398097928,8.65187642314358e-05,0.0529204163765748,0.308523381192733,0.481860881070642,1.01713197237168,963.721762141285,-1.27479378790804e-05,-0.0132164938364827,4.61468420044908e-05,0.0350227306388672,-2.08115969105305e-05,-0.0138425859108352,1.867451317214e-05,-0.00695773156389722,1.88764771058558e-05,0.0100101837067437,-6.04346308952231e-06,0.00107594557324145,0.0417451732229208,0.0722303498260269,0.174506706179503,144.460699652054,0.247473542279298,-0.16960409422567,0.0779878580882796,0.0835227037735949,0.0668561564453959,0.0315202574745899,-0.0508657697496495,0.335235775898961,0.0620808710435721,-0.142699874445737,0.281847831110275,0.0735850154403185,-0.246334508408802,0.320596011277319,0.0487868367550457,-0.138751445372651,0.282635291342428,0.0628669186858176,-0.242174603165526,0.649580138879134,-0.0233590062666556,1.15958449142751,0.182542815924669,1.45434383104536,0.522567714583651,1.54244230826561,0.9638597474955,1.42372571622819,1.39791777446312,1.14109053365157,1.74808538228811,0.000191790275485399,0.136221512704271,1,3.83449731592225e-09,-0.281847831110275,-0.0735850154403185,0.246334508408802,-0.628078183503602,0.778150239611102,0,-0.778150239611102,-0.628078183503602,0,0,0,1,2.06492740847601,1.14109053365157,1.74808538228811,1.14109053365157,1.74808538228811,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.381488721238157,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.000345141419495847,0.000494112512488813,0.00251807496627923,0.0037543605239435,0.00173056965470906,0.000305577138217747,0.00914783621513419,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,0.904103729130666,1.67680839714399,0.904103729130666,1.67680839714399,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.2369868045209,-0.0712769851441255,0,0.247473542279298,1.11914872210776,2.21561753267892,2238.29744421553,-7.48548506624596e-06,4.57418791423452e-06,1.91035246516851e-06,-4.20305774934589e-06,-6.31692889326598e-06,-3.02098981777065e-06,2.75110019060315e-05,0.00492236061990428,0.147863388971346,9.84472123980856,7.48548506624596e-06,4.57418791423452e-06,1.91035246516851e-06,4.20305774934589e-06,6.31692889326598e-06,3.02098981777065e-06,2.75113007815275e-05,0.0049223608690619,0.147863389195343,9.84472173812381,7.48551133938802e-06,4.57421935006506e-06,1.91042342836884e-06,4.20314440043622e-06,6.31698772416637e-06,3.02101453910302e-06,-7.48551133938802e-06,4.57421935006506e-06,1.91042342836884e-06,-4.20314440043622e-06,-6.31698772416637e-06,-3.02101453910302e-06,3.32746390555722e-06,0.0828013500171838,0.000510745204861773,0.240461070691535,0.00037029968991753,0.129470791113061,9.45256295059836e-05,0.0506965589460224,0.000154320844889866,0.091516398097928,8.65187642314358e-05,0.0529204163765748,601,-0.0359479998846289,0.336857306978035,0.472361509413445,0.276701954049887,0.463651592294359,0.282635398063264,-0.026367759899228,-0.019260512359697,0.0708115155312035,-0.00486352135464262,0.0587449295386798,-0.0281988817066662,-0.0359446724207234,0.419658656995219,0.472872254618307,0.517163024741422,0.464021891984277,0.412106189176324,-0.026273234269722,0.0314360465863255,0.0709658363760934,0.0866528767432853,0.0588314483029112,0.0247215346699086,0.135261496480959,0.119663231489993,0.145715231762375,239.326462979985,-0.0359319244828443,0.432875150831702,0.472826107776302,0.482140294102555,0.464042703581187,0.425948775087159,-0.0262919087828941,0.0383937781502227,0.0709469598989875,0.0766426930365416,0.0588374917660007,0.0236455890966672,6.9882936461263e-05,1.8,0.000363161939860476,0.0612891499210333,1.9486897954627,122.578299842067,0.000309592676267212,-0.08295142366613,-0.00132321413704487,-0.232684247080102,-0.00117056754733822,-0.126477299877571,0.000309592676267212,-0.08295142366613,-0.00132321413704487,-0.232684247080102,-0.00117056754733822,-0.126477299877571,159.830236584395
0.00028693969408497,0.0022639029874727,-0.000707441393423491,0.00162168123102779,-0.000708794784630484,0.00282921436808953,0.159611912464686,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-0.615389501778952,-0.143848255543909,0.631978290388817,1.11564103250314,2.21399808279945,2231.28206500628,0.37159906615032,1.55270689766645,0,2.0043864510395e-07,-5.01972040623456e-08,-1.84746550326143e-07,-1.79159432446932e-07,-9.90156032024849e-08,7.62256757652534e-08,2.0043864510395e-07,-5.01972040623456e-08,-1.84746550326143e-07,-1.79159432446932e-07,-9.90156032024849e-08,7.62256757652534e-08,2.0043864510395e-07,-5.01972040623456e-08,-1.84746550326143e-07,-1.79159432446932e-07,-9.90156032024849e-08,7.62256757652534e-08,-1.18189540198607e-10,-1.34149957634231e-08,-1.52191957618934e-12,-1.02590014989871e-08,3.92982813844522e-11,-3.4027696511524e-09,0.489337741621255,0.113611100121327,0.502353369099649,0.671195197400377,1.50377494343962,1342.39039480075,-1.74097068539256e-05,0.0853951258454371,0.000605795466293135,0.23448402416706,0.000451480508940671,0.129374545715812,5.0478994806584e-05,0.0248804477397226,0.000109366650386244,0.0539655415695051,6.73670706659579e-05,0.0393140394814209,0.289983376105054,0.481860881070642,1.01713197237168,963.721762141285,-8.6284093652883e-06,-0.0200037393343014,5.98542420625625e-05,0.0362436457870233,-3.61022700255953e-05,-0.0169026922695192,5.95974446940262e-06,-0.0137569050835833,2.58872164118767e-05,0.0119432547580877,-1.05463506933079e-06,0.00834239239798264,0.0489994632929546,0.0722303498260269,0.174506706179503,144.460699652054,0.638156618678659,-0.000946998989930892,0.0760917981646489,0.0136161124266527,0.159971130812857,0.0280443966903646,-0.130350630079051,0.489337741621255,0.113611100121327,-0.209956284848736,0.262468422847527,0.109739370026769,-0.248737871585559,0.486787546395168,0.0962398055465676,-0.21027288701653,0.270650403125055,0.0950057627505081,-0.24217833718726,0.649131157441145,-0.0335967325661234,1.1590354461967,0.172552767333082,1.43888196890621,0.524952999636344,1.48683918262756,0.972390264123876,1.3147008453156,1.38816471358834,0.986988567929272,1.69655515321036,6.49128514327808e-08,0.136221512704271,1,3.83449731592225e-09,-0.262468422847527,-0.109739370026769,0.248737871585559,-0.728249505302959,0.685312088048938,0,-0.685312088048938,-0.728249505302959,0,0,0,1,2.06492740847601,0.986988567929272,1.69655515321036,0.986988567929272,1.69655515321036,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.377892750773092,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.000345220055468025,0.000303586596741607,0.00251854787221236,0.00392350752564392,0.00173063623949361,0.000511512276534674,0.0093330105660942,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,0.365581980321527,1.55130460126277,0.365581980321527,1.55130460126277,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-0.621406587607745,-0.145250551947586,0,0.638156618678659,1.11914872210776,2.21561753267892,2238.29744421553,-5.24062557533297e-09,-1.21274392111602e-09,-1.30413341209474e-08,-1.57824562375651e-08,-5.76709905861513e-09,2.4064889823858e-09,4.34507478959624e-08,0.00492236061990428,0.147863388971346,9.84472123980856,5.24062557533297e-09,1.21274392111602e-09,1.30413341209474e-08,1.57824562375651e-08,5.76709905861513e-09,2.4064889823858e-09,4.37495502911975e-08,0.0049223608690619,0.147863389195343,9.84472173812381,5.26677135960833e-09,1.23690351214841e-09,1.31119245276312e-08,1.58705479222842e-08,5.82534340467866e-09,2.43805956484671e-09,-5.26677135960833e-09,-1.23690351214841e-09,-1.31119245276312e-08,-1.58705479222842e-08,-5.82534340467866e-09,2.43805956484671e-09,-1.74097068539256e-05,0.0853951258454371,0.000605795466293135,0.23448402416706,0.000451480508940671,0.129374545715812,5.0478994806584e-05,0.0248804477397226,0.000109366650386244,0.0539655415695051,6.73670706659579e-05,0.0393140394814209,801,-0.0516929132842382,0.350514867776688,0.514848279265899,0.329884201985694,0.498855496895214,0.293857000968207,-0.0263267061009961,-0.000239563147581555,0.0708631332663049,0.0346178375221046,0.0587652130103336,-0.00732928447111409,-0.0517103229910921,0.435909993622125,0.515454074732193,0.564368226152754,0.499306977404154,0.423231546684019,-0.0262762271061896,0.0246408845921411,0.0709724999166912,0.0885833790916097,0.0588325800809995,0.0319847550103068,0.136623647778078,0.119663231489993,0.145715231762375,239.326462979985,-0.0517016945817268,0.455913732956427,0.51539422049013,0.52812458036573,0.49934307967418,0.440134238953538,-0.026282186850659,0.0383977896757244,0.0709466127002793,0.076640124333522,0.0588336347160688,0.0236423626123242,1.20708102513412e-07,2.4,3.52901180449035e-07,0.0612891499210333,1.9486897954627,122.578299842067,0.000304349400938894,-0.0831312228579644,-0.00131323685971662,-0.232862342936032,-0.00116027529357117,-0.126545331347723,0.000304349400938894,-0.0831312228579644,-0.00131323685971662,-0.232862342936032,-0.00116027529357117,-0.126545331347723,170.344841374483
0.000247419161159737,-0.00338150322886033,-0.000624632867781139,-0.0017303551756252,-0.00063371465990214,0.000858088052557215,0.151675027957954,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-1.14568821568486,-0.217141089603453,1.16608393366573,1.11564103250314,2.21399808279945,2231.28206500628,-0.263467188081908,1.40470317132028,0,0.00441307776635157,-0.00150119726741206,-0.00473612877458014,-0.00445720953354434,-0.00218598857091323,0.00229313786822931,0.00441307776635157,-0.00150119726741206,-0.00473612877458014,-0.00445720953354434,-0.00218598857091323,0.00229313786822931,0.00441307776635157,-0.00150119726741206,-0.00473612877458014,-0.00445720953354434,-0.00218598857091323,0.00229313786822931,-2.50200211960938e-06,-0.000376553690654658,-2.29441845742044e-06,-0.000283481962569211,-1.15371320535876e-06,-8.13994244117578e-05,0.594105281947572,0.188321992407954,0.623238524854253,0.671195197400377,1.50377494343962,1342.39039480075,-3.72270598911068e-05,0.0822280613366972,0.000696396574486613,0.233037984530703,0.000526638592587281,0.127957639120277,6.83320905589466e-05,0.0317940492109889,9.72724171871414e-05,0.0337732716722403,6.03750552941873e-05,0.0306177963252683,0.283779914880612,0.481860881070642,1.01713197237168,963.721762141285,-3.39776565751043e-05,-0.0525282204771741,7.10920242179558e-05,0.0383752648751214,-4.79251851073226e-05,-0.0183866429167158,1.76592002448343e-05,-0.0126957938184024,3.77558955413082e-05,0.011890700850094,5.29655327011908e-06,0.0127778204766629,0.0709633599316556,0.0722303498260269,0.174506706179503,144.460699652054,1.17277425282446,0.127841367130379,0.1076951189611,-0.0460098987839585,0.178400462266009,0.0529683134202055,-0.157691733215107,0.594105281947572,0.188321992407954,-0.265026007261571,0.252311316275788,0.133002251986765,-0.254102829986645,0.64459758328072,0.162358222860412,-0.280683438811925,0.254636906903146,0.12486132799679,-0.242069390829235,0.648519654295888,-0.0438435627195408,1.16347174577925,0.149351529032063,1.43718093090262,0.506539549518613,1.45578892699802,0.956154654337516,1.24272536334458,1.35251802025734,0.882221027602954,1.62184426092373,0.000981888904996569,0.136221512704271,1,3.83449731592225e-09,-0.252311316275788,-0.133002251986765,0.254102829986645,-0.801120746092506,0.598502757036413,0,-0.598502757036413,-0.801120746092506,0,0,0,1,2.06492740847601,0.882221027602954,1.62184426092373,0.882221027602954,1.62184426092373,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.38199325591114,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.000342902175885734,0.000329614080860456,0.00251351611692102,0.00391196260985594,0.00172876005019482,0.000664667784416852,0.00949142281813482,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,-0.26998852687116,1.40318335754472,-0.26998852687116,1.40318335754472,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-1.15220955447411,-0.218660903379013,0,1.17277425282446,1.11914872210776,2.21561753267892,2238.29744421553,-0.00011556906520723,-3.85438730120175e-05,-0.000335798881758219,-0.000394253265124658,-0.000128537558093552,8.36078950246541e-05,0.00109631053822033,0.00492236061990428,0.147863388971346,9.84472123980856,0.00011556906520723,3.85438730120175e-05,0.000335798881758219,0.000394253265124658,0.000128537558093552,8.36078950246541e-05,0.00109631084469879,0.0049223608690619,0.147863389195343,9.84472173812381,0.00011556909139509,3.85438986874393e-05,0.000335798952659771,0.000394253353577593,0.000128537616894206,8.36079314846926e-05,-0.00011556909139509,-3.85438986874393e-05,-0.000335798952659771,-0.000394253353577593,-0.000128537616894206,8.36079314846926e-05,-3.72270598911068e-05,0.0822280613366972,0.000696396574486613,0.233037984530703,0.000526638592587281,0.127957639120277,6.83320905589466e-05,0.0317940492109889,9.72724171871414e-05,0.0337732716722403,6.03750552941873e-05,0.0306177963252683,1001,-0.0674656606060928,0.344195407064742,0.557334643345139,0.379443825628719,0.534067645365807,0.30797643402,-0.0262561985895975,-0.00611861033020421,0.0708042947999205,0.0546796831665433,0.0587403060665232,0.00584225810192235,-0.0675028876659839,0.426423468401439,0.558031039919626,0.612481810159422,0.534594283958394,0.435934073140278,-0.0261878664990386,0.0256754388807847,0.0709015672171076,0.0884529548387836,0.0588006811218173,0.0364600544271906,0.137778248051968,0.119663231489993,0.145715231762375,239.326462979985,-0.0674689100094088,0.478951688878613,0.557959947895408,0.5741065452843,0.534642209143501,0.454320716056994,-0.0262055256992834,0.0383712326991872,0.0708638113215663,0.0765622539886896,0.0587953845685472,0.0236822339505278,0.0031538184842711,3,0.00860601583299421,0.0612891499210333,1.9486897954627,122.578299842067,0.000284646221050839,-0.0856095645655575,-0.00132102944226781,-0.234768339706328,-0.00116035325248946,-0.12709955106772,0.000284646221050839,-0.0856095645655575,-0.00132102944226781,-0.234768339706328,-0.00116035325248946,-0.12709955106772,150.002018870095
-0.000489519441403696,-0.0223864799626554,-0.000451494226095805,-0.017674872513364,-0.000226348112488339,-0.00143137789799153,7.7037693789345,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-1.61126486535325,-0.371594503729499,1.65355887150225,1.11564103250314,2.21399808279945,2231.28206500628,-0.898277553973406,1.25675908037073,0,-0.00184450752468491,0.00743435598809911,0.0124107711053262,0.00885711148234642,0.00208484721198681,-0.0098493339603023,-0.00184450752468491,0.00743435598809911,0.0124107711053262,0.00885711148234642,0.00208484721198681,-0.0098493339603023,-0.00184450752468491,0.00743435598809911,0.0124107711053262,0.00885711148234642,0.00208484721198681,-0.0098493339603023,-1.02085582263939e-05,-0.00144723145294632,-9.2947126610653e-06,-0.00108587304326616,-4.40711295693146e-06,-0.000280091968274024,0.763338998170684,0.181812669231451,0.784692470220843,0.671195197400377,1.50377494343962,1342.39039480075,0.000276186907465312,0.271364853092993,0.000977482695777909,0.386661324482468,0.000622341055860565,0.172463845832259,0.000244835401770227,0.15137114850592,0.000242587634995533,0.125359822918219,0.000110094634299258,0.0561555274573665,0.54283786207675,0.481860881070642,1.01713197237168,963.721762141285,-1.67187913345523e-05,-0.0563789588644125,9.7667421651737e-05,0.0493724314782422,-5.20176785243631e-05,-0.0181847195462644,2.43324851330051e-05,-0.00539032270345251,4.88488059558652e-05,0.0154051405447155,2.02001080015181e-05,0.0160390660536161,0.0804397258959113,0.0722303498260269,0.174506706179503,144.460699652054,1.65972174219018,-0.223681359052681,0.179941556393078,0.0792484004809626,-0.105098818364433,-0.0596794636044932,0.0879193005073591,0.763338998170684,0.181812669231451,-0.33051711545198,0.307323680673398,-0.0337216133138417,-0.245564716045212,0.80974442683712,0.152888578138033,-0.342364741397636,0.300768590816402,-0.042732832865154,-0.219417450751243,0.649834250224035,-0.0146781209889638,1.15001630963963,0.21405296006206,1.39312884527927,0.592729992656945,1.36441529629024,1.04181298287641,1.10694860184089,1.41088059355137,0.712987311379842,1.62835358410023,0.00372572993170687,0.136221512704271,1,3.83449731592225e-09,-0.307323680673398,0.0337216133138417,0.245564716045212,-0.875469534357879,0.483273312330816,0,-0.483273312330816,-0.875469534357879,0,0,0,1,2.06492740847601,0.712987311379842,1.62835358410023,0.712987311379842,1.62835358410023,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.394825305259806,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.0054854593087494,0.00123828844101676,8.59450166291423e-05,0.000218210471666507,2.14108817139226e-05,0.00127573799993722,0.00832505211971296,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,-0.904279600201519,1.25536028898237,-0.904279600201519,1.25536028898237,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-1.61726691158136,-0.372993295117866,0,1.65972174219018,1.11914872210776,2.21561753267892,2238.29744421553,-0.00019319758463944,0.000369972293642994,0.000162713684247892,0.000185031152489527,1.36428875280941e-05,-0.000497510857367177,0.00142206845991512,0.00492236061990428,0.147863388971346,9.84472123980856,0.00019319758463944,0.000369972293642994,0.000162713684247892,0.000185031152489527,1.36428875280941e-05,0.000497510857367177,0.00142206870547976,0.0049223608690619,0.147863389195343,9.84472173812381,0.000193197689381536,0.000369972343408205,0.000162713697358575,0.000185031173380215,1.36428940719249e-05,0.000497510907879309,-0.000193197689381536,0.000369972343408205,0.000162713697358575,0.000185031173380215,1.36428940719249e-05,-0.000497510907879309,0.000276186907465312,0.271364853092993,0.000977482695777909,0.386661324482468,0.000622341055860565,0.172463845832259,0.000244835401770227,0.15137114850592,0.000242587634995533,0.125359822918219,0.000110094634299258,0.0561555274573665,1201,-0.022859831145672,0.180123194730061,0.570180178400508,0.247924202193932,0.544649152122156,0.284819930635817,0.104497317609798,-0.101605930913374,0.0128680963005696,-0.104469132567419,0.0064337393663341,-0.00564339030326812,-0.0225836442382067,0.451488047823054,0.571157661096286,0.634585526676399,0.545271493178016,0.457283776468076,0.104742153011568,0.0497652175925467,0.0131106839355651,0.0208906903508001,0.00654383400063335,0.0505121371540984,0.129035282924578,0.119663231489993,0.145715231762375,239.326462979985,-0.0225669254468721,0.507867006687467,0.571059993674634,0.585213095198157,0.545323510856541,0.47546849601434,0.104717820526435,0.0551555402959993,0.0130618351296092,0.00548554980608466,0.00652363389263184,0.0344730711004823,1.43766544946633e-06,3.6,0.0198117007741589,0.0612891499210333,1.9486897954627,122.578299842067,-0.000765706348869006,-0.293751333055649,-0.00142897692187367,-0.404336196995832,-0.00084868916834892,-0.173895223730251,-0.000765706348869006,-0.293751333055649,-0.00142897692187367,-0.404336196995832,-0.00084868916834892,-0.173895223730251,166.783361106377
-0.001054526742295,-0.0100149716367213,-0.000968765470546251,-0.00587034459361019,-0.000512001637992587,-0.00108268139560497,1.30621723773339,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-1.94701132090492,-0.500047666447874,2.01019918228316,1.11564103250314,2.21399808279945,2231.28206500628,-1.43469014899155,1.13174682788113,0,-0.00109510076698976,0.00138167097177184,0.00306148481919727,0.0021161221300667,0.000540427071289318,-0.00276997701394393,-0.00109510076698976,0.00138167097177184,0.00306148481919727,0.0021161221300667,0.000540427071289318,-0.00276997701394393,-0.00109510076698976,0.00138167097177184,0.00306148481919727,0.0021161221300667,0.000540427071289318,-0.00276997701394393,-1.17425362383611e-06,-0.000202391784835129,-1.0567093719659e-06,-0.000150776421516013,-4.60874642280098e-07,-3.3998817447503e-05,0.964005137637149,0.178371759002677,0.980368496944148,0.671195197400377,1.50377494343962,1342.39039480075,0.000563822180055476,0.404235905927143,0.00123166417769249,0.488064660511986,0.0006941488872938,0.19426350100259,0.000276720127995775,0.170002421521734,0.000273365364588597,0.145256521253928,0.000106415144781419,0.0517073158166399,0.70144742815397,0.481860881070642,1.01713197237168,963.721762141285,1.54377759334426e-05,-0.0501578995302764,0.00012611945692742,0.0580487422355569,-3.63723151263207e-05,0.00249367739172796,1.29329624877494e-05,-0.0113280545486926,4.51819819117585e-05,0.0163408710305056,3.95589649393414e-05,0.0290647225274047,0.0844500918283373,0.0722303498260269,0.174506706179503,144.460699652054,2.01490746046121,-0.359190209812376,0.191627523372486,0.123204208809826,-0.144938416749345,-0.0159905800577653,0.109922381440322,0.964005137637149,0.178371759002677,-0.408681371574544,0.299115989138742,0.0139037463184828,-0.257700377789345,0.991170372392088,0.137973274696915,-0.403888915519392,0.304810219766577,-0.00576579142499813,-0.223525164870788,0.64947832826308,0.0260365342661851,1.123665233042,0.304688251174917,1.3233250478548,0.70796973890888,1.23948896183825,1.15009134059944,0.937146516339457,1.48339157409742,0.512321171913377,1.63179449432901,0.000453450553375262,0.136221512704271,1,3.83449731592225e-09,-0.299115989138742,-0.0139037463184828,0.257700377789345,-0.944056320946845,0.3297842671813,0,-0.3297842671813,-0.944056320946845,0,0,0,1,2.06492740847601,0.512321171913377,1.63179449432901,0.512321171913377,1.63179449432901,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.395060974829086,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.00536807898109905,0.00103793499921514,0.000137654048288193,0.000294750190257026,2.56269873805115e-05,0.00182964106353425,0.00869368626977417,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,-1.43927670013958,1.13067792104431,-1.43927670013958,1.13067792104431,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-1.95159787205296,-0.5011165732847,0,2.01490746046121,1.11914872210776,2.21561753267892,2238.29744421553,-0.000113469236568867,6.29512553685723e-05,5.07973972244664e-05,5.13786357887237e-05,3.8690119177607e-06,-0.000167561390479496,0.000450026927347886,0.00492236061990428,0.147863388971346,9.84472123980856,0.000113469236568867,6.29512553685723e-05,5.07973972244664e-05,5.13786357887237e-05,3.8690119177607e-06,0.000167561390479496,0.000450027185048084,0.0049223608690619,0.147863389195343,9.84472173812381,0.000113469340184205,6.29513009302557e-05,5.07974138168718e-05,5.13786600683412e-05,3.86901907693559e-06,0.000167561450971475,-0.000113469340184205,6.29513009302557e-05,5.07974138168718e-05,5.13786600683412e-05,3.86901907693559e-06,-0.000167561450971475,0.000563822180055476,0.404235905927143,0.00123166417769249,0.488064660511986,0.0006941488872938,0.19426350100259,0.000276720127995775,0.170002421521734,0.000273365364588597,0.145256521253928,0.000106415144781419,0.0517073158166399,1401,0.0395031038199414,0.0869796797543698,0.578571878351391,0.15904292998589,0.548642019789558,0.303724290066043,0.103338712902987,-0.12444070515338,0.0163190454480807,-0.120976892333492,0.00705277299082607,0.00878468470465626,0.0400669259999969,0.491215585681513,0.579803542529084,0.647107590497876,0.549336168676852,0.497987791068633,0.103615433030983,0.0455617163683533,0.0165924108126693,0.0242796289204356,0.00715918813560749,0.0604920005212961,0.131861186630291,0.119663231489993,0.145715231762375,239.326462979985,0.0400514882240634,0.541373485211789,0.579677423072156,0.589058848262319,0.549372540991978,0.495494113676905,0.103602500068495,0.056889770917046,0.0165472288307575,0.00793875788992999,0.00711962917066815,0.0314272779938914,5.1704999171065e-09,4.2,0.00499236983894342,0.0612891499210333,1.9486897954627,122.578299842067,-0.00161834892235048,-0.414250877563864,-0.00220042964823872,-0.493935005105596,-0.00120615052528642,-0.195346182398195,-0.00161834892235048,-0.414250877563864,-0.00220042964823872,-0.493935005105596,-0.00120615052528642,-0.195346182398195,174.231039152411
-0.00143611217470101,0.00110258494417564,-0.00129945147075838,0.00434317473784905,-0.000666065829117879,0.00160583626781685,0.255812707001326,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-2.1167381556222,-0.548168252073465,2.18656553801805,1.11564103250314,2.21399808279945,2231.28206500628,-1.79971803841964,1.04667619549341,0,-1.99215214460561e-05,1.70107577612039e-05,4.90993219292157e-05,3.24605856671777e-05,9.43818172895241e-06,-4.7197857250471e-05,-1.99215214460561e-05,1.70107577612039e-05,4.90993219292157e-05,3.24605856671777e-05,9.43818172895241e-06,-4.7197857250471e-05,-1.99215214460561e-05,1.70107577612039e-05,4.90993219292157e-05,3.24605856671777e-05,9.43818172895241e-06,-4.7197857250471e-05,2.60344037899142e-07,-2.47310078376747e-06,2.359779337008e-07,-2.47151401879659e-06,1.22095398870738e-07,-6.02688102912319e-07,1.15930619234797,0.215321805764805,1.17913287107694,0.671195197400377,1.50377494343962,1342.39039480075,0.000901291614154004,0.535981514932883,0.00153232218448851,0.58634552315133,0.000808906696961431,0.214675780977201,0.000312969063253163,0.188655286622973,0.00029237770526637,0.146438416897228,8.37516459661833e-05,0.0414883548159265,0.857859699265335,0.481860881070642,1.01713197237168,963.721762141285,2.64906333326403e-05,-0.0516303381682834,0.000169415023224873,0.0792396688798226,8.60532948732118e-06,0.0315265395002419,3.42832758844225e-06,-0.0155995138254661,4.76213936492706e-05,0.0134366585761698,3.2399590313972e-05,0.0328095822005594,0.106952932416151,0.0722303498260269,0.174506706179503,144.460699652054,2.18928894182181,-0.46989278719053,0.216940632919195,0.156577937974948,-0.16050054896216,0.0251188558021132,0.11912305202193,1.15930619234797,0.215321805764805,-0.490704210126362,0.279952085840516,0.0542828806214982,-0.258148104728683,1.17349798334761,0.14581021813593,-0.46463961549267,0.304517699721878,0.0339570095220632,-0.227417928465869,0.646633831559588,0.0660657845073137,1.09231233300057,0.38835551961118,1.24827637883681,0.81046358208617,1.10680493275412,1.23764718423315,0.761811454670884,1.52657537614255,0.317020117202561,1.59484444756688,4.85299288382489e-06,0.136221512704271,1,3.83449731592225e-09,-0.279952085840516,-0.0542828806214982,0.258148104728683,-0.988425194374051,0.151709047609625,0,-0.151709047609625,-0.988425194374051,0,0,0,1,2.06492740847601,0.317020117202561,1.59484444756688,0.317020117202561,1.59484444756688,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.384656009273266,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.00515525291454301,0.000931120423615289,0.000229364405508042,0.000302820665962609,3.1437188563022e-05,0.00176992758596957,0.00841992318416154,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,-1.80237115714403,1.04605787975859,-1.80237115714403,1.04605787975859,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-2.11939127434659,-0.548786567808292,0,2.18928894182181,1.11914872210776,2.21561753267892,2238.29744421553,-2.0227429194847e-06,7.34033793592371e-07,1.05158566686515e-06,7.98823302670202e-07,7.4830590259052e-08,-2.80805640965336e-06,7.49007268252484e-06,0.00492236061990428,0.147863388971346,9.84472123980856,2.0227429194847e-06,7.34033793592371e-07,1.05158566686515e-06,7.98823302670202e-07,7.4830590259052e-08,2.80805640965336e-06,7.49033081970116e-06,0.0049223608690619,0.147863389195343,9.84472173812381,2.02284445504889e-06,7.3407694474436e-07,1.05160708438429e-06,7.98847911693307e-07,7.48385187554942e-08,2.80811590507483e-06,-2.02284445504889e-06,7.3407694474436e-07,1.05160708438429e-06,7.98847911693307e-07,7.48385187554942e-08,-2.80811590507483e-06,0.000901291614154004,0.535981514932883,0.00153232218448851,0.58634552315133,0.000808906696961431,0.214675780977201,0.000312969063253163,0.188655286622973,0.00029237770526637,0.146438416897228,8.37516459661833e-05,0.0414883548159265,1601,0.100914195603328,-0.0117064325468578,0.589243558865004,0.0873888658561131,0.552997200491222,0.330212820343274,0.101227691901141,-0.145501597936714,0.0211255776363643,-0.121828635672576,0.00784558484115832,0.0180083272086968,0.101815487217482,0.524275082386025,0.590775881049492,0.673734389007444,0.553806107188183,0.544888601320475,0.101540660964394,0.0431536886862592,0.0214179553416306,0.0246097812246517,0.00792933648712451,0.0594966820246233,0.129768433635931,0.119663231489993,0.145715231762375,239.326462979985,0.101788996584149,0.575905420554308,0.590606466026267,0.594494720127621,0.553797501858696,0.513362061820233,0.101537232636806,0.0587532025117254,0.0213703339479814,0.0111731226484819,0.00789693689681053,0.0266870998240639,2.11302086938758e-11,4.8,8.04200406334487e-05,0.0612891499210333,1.9486897954627,122.578299842067,-0.00233740378885501,-0.534878929988707,-0.00283177365524694,-0.582002348413481,-0.00147497252607934,-0.213069944709384,-0.00233740378885501,-0.534878929988707,-0.00283177365524694,-0.582002348413481,-0.00147497252607934,-0.213069944709384,179.835664461889
-0.00168998964569608,0.00156041063625707,-0.0014927511783791,0.00152306737384699,-0.000752116285948068,0.00196573865249944,0.137837080934434,0.346476898697539,0.127377246495298,1.9486897954627,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,-2.13004047714801,-0.533418472425774,2.19581595335628,1.11564103250314,2.21399808279945,2231.28206500628,-1.9706214526297,1.00684674151156,0,-0.00108154370375382,0.000607763459142767,0.00236762293886213,0.00151040633557049,0.000425075168293489,-0.00247218665132594,-0.00108154370375382,0.000607763459142767,0.00236762293886213,0.00151040633557049,0.000425075168293489,-0.00247218665132594,-0.00108154370375382,0.000607763459142767,0.00236762293886213,0.00151040633557049,0.000425075168293489,-0.00247218665132594,1.00866338435193e-06,-0.000120223772867601,9.32357436576943e-07,-8.57234307683916e-05,5.38522812719096e-07,-1.36803478261199e-05,1.31690728503221,0.269901039394353,1.34428098567118,0.671195197400377,1.50377494343962,1342.39039480075,0.00120619833633412,0.616479669376449,0.00181467097631904,0.640904877497836,0.00092041327306347,0.224079534733684,0.000289913368138897,0.158407808702661,0.000249592360829807,0.111586261091236,7.52906348658461e-05,0.0238049872266446,0.937621903915004,0.481860881070642,1.01713197237168,963.721762141285,1.17239648576573e-05,-0.0702833805397884,0.00022011357502727,0.0983601700389815,5.21972821257988e-05,0.0622845178659694,-1.31971243186729e-05,-0.0318284530318111,3.62939321945886e-05,0.00826763570547495,4.64980295943034e-05,0.0345945061086379,0.144125212356914,0.0722303498260269,0.174506706179503,144.460699652054,2.19666904191393,-0.462903999249708,0.184852290751214,0.145088018480282,-0.0833048435000236,-0.00567968637815486,0.0532827482308604,1.31690728503221,0.269901039394353,-0.562247249693561,0.237273068545957,0.0759896275165196,-0.241131105153516,1.35373284364748,0.17761665730756,-0.524202258076613,0.296339846016237,0.07305515624454,-0.230027821533744,0.641460601323851,0.105015698584753,1.06089905260827,0.460784423438592,1.17776238101218,0.895345077978738,0.987109746448775,1.30296202185378,0.609360639415426,1.54751388166169,0.159419024518314,1.54026521393733,0.000224986109138994,0.136221512704271,1,3.83449731592225e-09,-0.237273068545957,-0.0759896275165196,0.241131105153516,-0.999870255326917,-0.0161081504985806,0,0.0161081504985806,-0.999870255326917,0,0,0,1,2.06492740847601,0.159419024518314,1.54026521393733,0.159419024518314,1.54026521393733,0,0.671195197400377,0,0.671195197400377,1.50377494343962,0.346723437944235,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.00496716097472072,0.000395530193475656,0.000324567961292075,0.000243812525967142,3.7503504737665e-05,0.00163095892561061,0.00759953408580387,0.00769487223535616,0.0106164643837813,1.32064824501639,1.46630944287756,1,-1.97145238893502,1.00665308979613,-1.97145238893502,1.00665308979613,0,1.47632630955053,1.81016625333168,1.47632630955053,1.81016625333168,0,-2.13087141345333,-0.533612124141204,0,2.19666904191393,1.11914872210776,2.21561753267892,2238.29744421553,-0.000107798517201935,1.70938027945255e-05,6.03226173840676e-05,3.33531238327542e-05,3.68142230256852e-06,-0.000141194438670282,0.000363443922186133,0.00492236061990428,0.147863388971346,9.84472123980856,0.000107798517201935,1.70938027945255e-05,6.03226173840676e-05,3.33531238327542e-05,3.68142230256852e-06,0.000141194438670282,0.000363444163317031,0.0049223608690619,0.147863389195343,9.84472173812381,0.000107798616872912,1.7093830920275e-05,6.03226428622028e-05,3.33531459149734e-05,3.68143096320686e-06,0.000141194495783461,-0.000107798616872912,1.7093830920275e-05,6.03226428622028e-05,3.33531459149734e-05,3.68143096320686e-06,-0.000141194495783461,0.00120619833633412,0.616479669376449,0.00181467097631904,0.640904877497836,0.00092041327306347,0.224079534733684,0.000289913368138897,0.158407808702661,0.000249592360829807,0.111586261091236,7.52906348658461e-05,0.0238049872266446,1801,0.161067665483163,-0.0753039615188978,0.602824399763638,0.0592986824686176,0.557840189640533,0.366569160742697,0.0993811554002928,-0.130282012945895,0.0252285536192872,-0.0895040272383334,0.00858536808577024,0.0333082148480179,0.162273863819497,0.541175707857551,0.604639070739957,0.700203559966454,0.558760602913596,0.590648695476381,0.0996710687684317,0.0281257957567659,0.025478145980117,0.0220822338529027,0.00866065872063609,0.0571132020746624,0.123284500938308,0.119663231489993,0.145715231762375,239.326462979985,0.16226213985464,0.61145908839734,0.60441895716493,0.601843389927472,0.55870840563147,0.528364177610412,0.0996842658927504,0.059954248788577,0.0254418520479224,0.0138145981474278,0.00861416069104179,0.0225186959660245,0.000164098981024985,5.4,0.00396465315283067,0.0612891499210333,1.9486897954627,122.578299842067,-0.00289618798203021,-0.614919258740192,-0.00330742215469818,-0.639381810123989,-0.00167252955901154,-0.222113796081184,-0.00289618798203021,-0.614919258740192,-0.00330742215469818,-0.639381810123989,-0.00167252955901154,-0.222113796081184,157.974163715355


==> imgs/YesDefence_YesAttackNumericResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,gsAvg,gsMax,gsMin,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.346476898697539,0.127377246495298,1.9486897954627,0.003,0.02390443446808,0.767807793250101,0.791712227718181,2.06574493687934,2.21399808279945,1.42401449988347,1.11564103250314,2.21399808279945,2231.28206500628,0.671195197400377,1.50377494343962,1342.39039480075,0.481860881070642,1.01713197237168,963.721762141285,0.0722303498260269,0.174506706179503,144.460699652054,0.136221512704271,1,3.83449731592225e-09,2.06492740847601,0.671195197400377,0,0.671195197400377,1.50377494343962,0.344241187304009,0.413150656211495,688.482374608018,1.50377494343962,0.818536746237612,0.00492236061990428,0.147863388971346,9.84472123980856,0.0049223608690619,0.147863389195343,9.84472173812381,0.119663231489993,0.145715231762375,239.326462979985,0.0612891499210333,122.578299842067


==> imgs/YesDefence_YesAttackStringResults.csv <==
FinalNorm_HandVelocity,FinalNorm_sys_real_qdot,FinalNorm_u_max,Ts,att_chamferActToRef,att_chamferRefToAct,att_chamferSym,att_frechetDist,att_maxError,att_rmsError,attackerDeviation_HandP_l2_avg,attackerDeviation_HandP_l2_max,attackerDeviation_HandP_l2_tot,deviation_HandP_l2_avg,deviation_HandP_l2_max,deviation_HandP_l2_tot,deviation_xEstxReal_l2_avg,deviation_xEstxReal_l2_max,deviation_xEstxReal_l2_tot,deviation_xSFPxReal_l2_avg,deviation_xSFPxReal_l2_max,deviation_xSFPxReal_l2_tot,gsAvg,gsMax,gsMin,handPathLength,hand_chamferActToRef,hand_chamferRefToAct,hand_chamferSym,hand_frechetDist,hand_l2_avg,hand_l2_max,hand_l2_tot,hand_maxError,hand_rmsError,power_PD_l1_avg,power_PD_l1_max,power_PD_l1_tot,power_final_l1_avg,power_final_l1_max,power_final_l1_tot,sys_real_qdot_l2_avg,sys_real_qdot_l2_max,sys_real_qdot_l2_tot,u_final_l2_avg,u_final_l2_tot
0.35,0.13,1.95,3 \cdot 10^{-3},0.02,0.77,0.79,2.07,2.21,1.42,1.12,2.21,2.23 \cdot 10^{3},0.67,1.5,1.34 \cdot 10^{3},0.48,1.02,963.72,0.07,0.17,144.46,0.14,1,3.83 \cdot 10^{-9},2.06,0.67,0,0.67,1.5,0.34,0.41,688.48,1.5,0.82,4.92 \cdot 10^{-3},0.15,9.84,4.92 \cdot 10^{-3},0.15,9.84,0.12,0.15,239.33,0.06,122.58

